LIGHTS. At the edge of Source Confusion with new ultra-deep optical imaging surveys: A modern view of the Olbers' paradox

How deep can optical imaging ultimately become before every resolution element contains astronomical sources? This question, closely related to source confusion and ultimately to Olbers' paradox, has become increasingly relevant with the advent of ultra-deep imaging surveys. Using the galaxy and stellar number counts measured in the LIGHTS survey (complemented with Hubble ultra-deep surveys), we estimate the limiting magnitude at which astronomical sources either begin to overlap (assuming a typical ground-based seeing of 1 arcsec) or occupy nearly every image pixel. At the current completeness limit of the deepest optical observations (g, r$\sim$26 mag), the median separation between detected sources is still 3-4 arcsec and they cover approximately 30-40% of the image area. Extrapolating the observed number counts, we predict that ground-based optical images (with seeing around 1 arcsec) reaching a complete magnitude of g, r$\sim$28 mag would become fundamentally limited by source confusion. At present, the integrated light from undetected sources contributes a diffuse background of approximately 30 mag arcsec$^{-2}$. Reaching the confusion limit requires integration times of about 50 h on current 10-m class telescopes, whereas the next generation of Extremely Large Telescopes should achieve it within only a few hours.

==> data/radialprofile-exp-arcsec.txt <==
# Column 1: RADIUS [arcmin       ,f32,] Radial distance
# Column 2: MEDIAN [hr,f32,] Median of sky subtracted values.
0.000000e+00   1.350000e+00
3.733333e-03   1.350000e+00
7.466667e-03   1.350000e+00
1.120000e-02   1.350000e+00
1.493333e-02   1.350000e+00
1.866667e-02   1.350000e+00
2.240000e-02   1.350000e+00
2.613333e-02   1.350000e+00
2.986667e-02   1.350000e+00
3.360000e-02   1.350000e+00
3.733333e-02   1.350000e+00
4.106667e-02   1.350000e+00
4.480000e-02   1.350000e+00
4.853334e-02   1.350000e+00
5.226667e-02   1.350000e+00
5.600000e-02   1.350000e+00
5.973333e-02   1.350000e+00
6.346667e-02   1.350000e+00
6.720000e-02   1.350000e+00
7.093333e-02   1.350000e+00
7.466666e-02   1.350000e+00
7.840000e-02   1.350000e+00
8.213333e-02   1.350000e+00
8.586667e-02   1.350000e+00
8.960000e-02   1.350000e+00
9.333334e-02   1.350000e+00
9.706667e-02   1.350000e+00
1.008000e-01   1.350000e+00
1.045333e-01   1.350000e+00
1.082667e-01   1.350000e+00
1.120000e-01   1.350000e+00
1.157333e-01   1.350000e+00
1.194667e-01   1.350000e+00
1.232000e-01   1.350000e+00
1.269333e-01   1.350000e+00
1.306667e-01   1.350000e+00
1.344000e-01   1.350000e+00
1.381333e-01   1.350000e+00
1.418667e-01   1.350000e+00
1.456000e-01   1.350000e+00
1.493333e-01   1.350000e+00
1.530667e-01   1.350000e+00
1.568000e-01   1.350000e+00
1.605333e-01   1.350000e+00
1.642667e-01   1.350000e+00
1.680000e-01   1.350000e+00
1.717333e-01   1.350000e+00
1.754667e-01   1.350000e+00
1.792000e-01   1.350000e+00
1.829333e-01   1.350000e+00
1.866667e-01   1.350000e+00
1.904000e-01   1.350000e+00
1.941333e-01   1.350000e+00
1.978667e-01   1.350000e+00
2.016000e-01   1.350000e+00
2.053333e-01   1.350000e+00
2.090667e-01   1.350000e+00
2.128000e-01   1.350000e+00
2.165333e-01   1.350000e+00
2.202667e-01   1.350000e+00
2.240000e-01   1.375000e+00
2.277333e-01   1.400000e+00
2.314667e-01   1.400000e+00
2.352000e-01   1.400000e+00
2.389333e-01   1.400000e+00
2.426667e-01   1.400000e+00
2.464000e-01   1.400000e+00
2.501333e-01   1.400000e+00
2.538667e-01   1.400000e+00
2.576000e-01   1.400000e+00
2.613333e-01   1.400000e+00
2.650667e-01   1.400000e+00
2.688000e-01   1.400000e+00
2.725334e-01   1.400000e+00
2.762667e-01   1.400000e+00
2.800000e-01   1.400000e+00
2.837333e-01   1.400000e+00
2.874667e-01   1.400000e+00
2.912000e-01   1.400000e+00
2.949333e-01   1.400000e+00
2.986667e-01   1.400000e+00
3.024000e-01   1.400000e+00
3.061333e-01   1.400000e+00
3.098667e-01   1.400000e+00
3.136000e-01   1.400000e+00
3.173333e-01   1.450000e+00
3.210667e-01   1.450000e+00
3.248000e-01   1.450000e+00
3.285333e-01   1.450000e+00
3.322667e-01   1.450000e+00
3.360000e-01   1.450000e+00
3.397333e-01   1.450000e+00
3.434667e-01   1.450000e+00
3.472000e-01   1.450000e+00
3.509333e-01   1.450000e+00
3.546667e-01   1.450000e+00
3.584000e-01   1.450000e+00
3.621334e-01   1.450000e+00
3.658667e-01   1.450000e+00
3.696000e-01   1.450000e+00
3.733334e-01   1.450000e+00
3.770667e-01   1.450000e+00
3.808000e-01   1.450000e+00
3.845333e-01   1.450000e+00
3.882667e-01   1.450000e+00
3.920000e-01   1.450000e+00
3.957334e-01   1.450000e+00
3.994667e-01   1.450000e+00
4.032000e-01   1.450000e+00
4.069333e-01   1.450000e+00
4.106667e-01   1.450000e+00
4.144000e-01   1.450000e+00
4.181333e-01   1.450000e+00
4.218667e-01   1.450000e+00
4.256000e-01   1.450000e+00
4.293333e-01   1.450000e+00
4.330667e-01   1.450000e+00
4.368000e-01   1.450000e+00
4.405333e-01   1.450000e+00
4.442667e-01   1.450000e+00
4.480000e-01   1.450000e+00
4.517333e-01   1.450000e+00
4.554667e-01   1.450000e+00
4.592000e-01   1.450000e+00
4.629334e-01   1.450000e+00
4.666667e-01   1.450000e+00
4.704000e-01   1.450000e+00
4.741333e-01   1.450000e+00
4.778667e-01   1.450000e+00
4.816000e-01   1.450000e+00
4.853334e-01   1.450000e+00
4.890667e-01   1.450000e+00
4.928000e-01   1.450000e+00
4.965334e-01   1.450000e+00
5.002667e-01   1.450000e+00
5.040000e-01   1.450000e+00
5.077333e-01   1.450000e+00
5.114667e-01   1.450000e+00
5.152000e-01   1.450000e+00
5.189334e-01   1.450000e+00
5.226667e-01   1.450000e+00
5.264000e-01   1.450000e+00
5.301334e-01   1.450000e+00
5.338667e-01   1.450000e+00
5.376000e-01   1.450000e+00
5.413333e-01   1.450000e+00
5.450667e-01   1.450000e+00
5.488001e-01   1.450000e+00
5.525333e-01   1.450000e+00
5.562667e-01   1.450000e+00
5.600001e-01   1.450000e+00
5.637333e-01   1.450000e+00
5.674667e-01   1.450000e+00
5.712000e-01   1.450000e+00
5.749334e-01   1.450000e+00
5.786667e-01   1.450000e+00
5.824000e-01   1.450000e+00
5.861333e-01   1.450000e+00
5.898667e-01   1.450000e+00
5.936000e-01   1.450000e+00
5.973333e-01   1.450000e+00
6.010667e-01   1.450000e+00
6.048000e-01   1.450000e+00
6.085333e-01   1.400000e+00
6.122667e-01   1.450000e+00
6.160001e-01   1.450000e+00
6.197334e-01   1.400000e+00
6.234667e-01   1.400000e+00
6.272000e-01   1.400000e+00
6.309334e-01   1.400000e+00
6.346667e-01   1.400000e+00
6.384000e-01   1.400000e+00
6.421334e-01   1.400000e+00
6.458667e-01   1.400000e+00
6.496000e-01   1.400000e+00
6.533334e-01   1.400000e+00
6.570666e-01   1.400000e+00
6.608000e-01   1.400000e+00
6.645334e-01   1.400000e+00
6.682667e-01   1.400000e+00
6.720000e-01   1.400000e+00
6.757334e-01   1.400000e+00
6.794667e-01   1.400000e+00
6.832000e-01   1.400000e+00
6.869333e-01   1.400000e+00
6.906667e-01   1.400000e+00
6.944000e-01   1.400000e+00
6.981333e-01   1.400000e+00
7.018667e-01   1.400000e+00
7.056000e-01   1.400000e+00
7.093334e-01   1.400000e+00
7.130667e-01   1.400000e+00
7.168000e-01   1.400000e+00
7.205334e-01   1.400000e+00
7.242667e-01   1.400000e+00
7.280000e-01   1.400000e+00
7.317334e-01   1.400000e+00
7.354667e-01   1.400000e+00
7.392000e-01   1.400000e+00
7.429333e-01   1.400000e+00
7.466667e-01   1.400000e+00
7.504000e-01   1.400000e+00
7.541333e-01   1.400000e+00
7.578667e-01   1.400000e+00
7.616001e-01   1.400000e+00
7.653334e-01   1.400000e+00
7.690667e-01   1.400000e+00
7.728000e-01   1.400000e+00
7.765334e-01   1.400000e+00
7.802667e-01   1.400000e+00
7.840000e-01   1.400000e+00
7.877333e-01   1.400000e+00
7.914667e-01   1.400000e+00
7.952000e-01   1.400000e+00
7.989333e-01   1.400000e+00
8.026667e-01   1.400000e+00
8.064001e-01   1.400000e+00
8.101333e-01   1.400000e+00
8.138667e-01   1.400000e+00
8.176000e-01   1.400000e+00
8.213333e-01   1.400000e+00
8.250667e-01   1.400000e+00
8.288000e-01   1.400000e+00
8.325333e-01   1.400000e+00
8.362667e-01   1.400000e+00
8.400000e-01   1.400000e+00
8.437334e-01   1.400000e+00
8.474667e-01   1.400000e+00
8.512000e-01   1.400000e+00
8.549334e-01   1.400000e+00
8.586667e-01   1.400000e+00
8.624001e-01   1.400000e+00
8.661334e-01   1.400000e+00
8.698667e-01   1.400000e+00
8.736000e-01   1.400000e+00
8.773334e-01   1.400000e+00
8.810667e-01   1.400000e+00
8.848000e-01   1.400000e+00
8.885334e-01   1.400000e+00
8.922667e-01   1.400000e+00
8.960000e-01   1.400000e+00
8.997334e-01   1.400000e+00
9.034666e-01   1.400000e+00
9.072000e-01   1.400000e+00
9.109334e-01   1.400000e+00
9.146667e-01   1.400000e+00
9.184000e-01   1.400000e+00
9.221334e-01   1.400000e+00
9.258667e-01   1.400000e+00
9.296000e-01   1.400000e+00
9.333333e-01   1.400000e+00
9.370667e-01   1.400000e+00
9.408000e-01   1.400000e+00
9.445333e-01   1.400000e+00
9.482667e-01   1.400000e+00
9.520000e-01   1.400000e+00
9.557334e-01   1.400000e+00
9.594667e-01   1.400000e+00
9.632000e-01   1.400000e+00
9.669334e-01   1.400000e+00
9.706667e-01   1.400000e+00
9.744000e-01   1.400000e+00
9.781334e-01   1.400000e+00
9.818667e-01   1.400000e+00
9.856001e-01   1.400000e+00
9.893333e-01   1.400000e+00
9.930667e-01   1.400000e+00
9.968001e-01   1.400000e+00
1.000533e+00   1.400000e+00
1.004267e+00   1.400000e+00
1.008000e+00   1.400000e+00
1.011733e+00   1.400000e+00
1.015467e+00   1.400000e+00
1.019200e+00   1.400000e+00
1.022933e+00   1.400000e+00
1.026667e+00   1.400000e+00
1.030400e+00   1.400000e+00
1.034133e+00   1.400000e+00
1.037867e+00   1.400000e+00
1.041600e+00   1.400000e+00
1.045333e+00   1.400000e+00
1.049067e+00   1.400000e+00
1.052800e+00   1.400000e+00
1.056533e+00   1.400000e+00
1.060267e+00   1.400000e+00
1.064000e+00   1.400000e+00
1.067733e+00   1.400000e+00
1.071467e+00   1.400000e+00
1.075200e+00   1.400000e+00
1.078933e+00   1.400000e+00
1.082667e+00   1.400000e+00
1.086400e+00   1.400000e+00
1.090133e+00   1.400000e+00
1.093867e+00   1.400000e+00
1.097600e+00   1.400000e+00
1.101333e+00   1.400000e+00
1.105067e+00   1.400000e+00
1.108800e+00   1.400000e+00
1.112533e+00   1.400000e+00
1.116267e+00   1.400000e+00
1.120000e+00   1.400000e+00
1.123733e+00   1.400000e+00
1.127467e+00   1.400000e+00
1.131200e+00   1.400000e+00
1.134933e+00   1.400000e+00
1.138667e+00   1.400000e+00
1.142400e+00   1.400000e+00
1.146133e+00   1.400000e+00
1.149867e+00   1.400000e+00
1.153600e+00   1.400000e+00
1.157333e+00   1.400000e+00
1.161067e+00   1.400000e+00
1.164800e+00   1.400000e+00
1.168533e+00   1.400000e+00
1.172267e+00   1.400000e+00
1.176000e+00   1.400000e+00
1.179733e+00   1.400000e+00
1.183467e+00   1.400000e+00
1.187200e+00   1.400000e+00
1.190933e+00   1.400000e+00
1.194667e+00   1.400000e+00
1.198400e+00   1.400000e+00
1.202133e+00   1.400000e+00
1.205867e+00   1.400000e+00
1.209600e+00   1.400000e+00
1.213333e+00   1.400000e+00
1.217067e+00   1.400000e+00
1.220800e+00   1.400000e+00
1.224533e+00   1.400000e+00
1.228267e+00   1.400000e+00
1.232000e+00   1.400000e+00
1.235733e+00   1.400000e+00
1.239467e+00   1.400000e+00
1.243200e+00   1.400000e+00
1.246933e+00   1.400000e+00
1.250667e+00   1.400000e+00
1.254400e+00   1.400000e+00
1.258133e+00   1.400000e+00
1.261867e+00   1.400000e+00
1.265600e+00   1.400000e+00
1.269333e+00   1.400000e+00
1.273067e+00   1.400000e+00
1.276800e+00   1.400000e+00
1.280533e+00   1.400000e+00
1.284267e+00   1.400000e+00
1.288000e+00   1.400000e+00
1.291733e+00   1.400000e+00
1.295467e+00   1.400000e+00
1.299200e+00   1.400000e+00
1.302933e+00   1.400000e+00
1.306667e+00   1.400000e+00
1.310400e+00   1.400000e+00
1.314133e+00   1.400000e+00
1.317867e+00   1.400000e+00
1.321600e+00   1.400000e+00
1.325333e+00   1.400000e+00
1.329067e+00   1.400000e+00
1.332800e+00   1.400000e+00
1.336533e+00   1.400000e+00
1.340267e+00   1.400000e+00
1.344000e+00   1.400000e+00
1.347733e+00   1.400000e+00
1.351467e+00   1.400000e+00
1.355200e+00   1.400000e+00
1.358933e+00   1.400000e+00
1.362667e+00   1.400000e+00
1.366400e+00   1.400000e+00
1.370133e+00   1.400000e+00
1.373867e+00   1.400000e+00
1.377600e+00   1.400000e+00
1.381333e+00   1.400000e+00
1.385067e+00   1.400000e+00
1.388800e+00   1.400000e+00
1.392533e+00   1.400000e+00
1.396267e+00   1.400000e+00
1.400000e+00   1.400000e+00
1.403733e+00   1.400000e+00
1.407467e+00   1.400000e+00
1.411200e+00   1.400000e+00
1.414933e+00   1.400000e+00
1.418667e+00   1.400000e+00
1.422400e+00   1.400000e+00
1.426133e+00   1.400000e+00
1.429867e+00   1.400000e+00
1.433600e+00   1.400000e+00
1.437333e+00   1.400000e+00
1.441067e+00   1.400000e+00
1.444800e+00   1.400000e+00
1.448533e+00   1.400000e+00
1.452267e+00   1.400000e+00
1.456000e+00   1.400000e+00
1.459733e+00   1.400000e+00
1.463467e+00   1.400000e+00
1.467200e+00   1.400000e+00
1.470933e+00   1.400000e+00
1.474667e+00   1.400000e+00
1.478400e+00   1.400000e+00
1.482133e+00   1.400000e+00
1.485867e+00   1.400000e+00
1.489600e+00   1.400000e+00
1.493333e+00   1.400000e+00
1.497067e+00   1.400000e+00
1.500800e+00   1.400000e+00
1.504533e+00   1.400000e+00
1.508267e+00   1.400000e+00
1.512000e+00   1.400000e+00
1.515733e+00   1.400000e+00
1.519467e+00   1.400000e+00
1.523200e+00   1.400000e+00
1.526933e+00   1.400000e+00
1.530667e+00   1.400000e+00
1.534400e+00   1.400000e+00
1.538133e+00   1.400000e+00
1.541867e+00   1.400000e+00
1.545600e+00   1.400000e+00
1.549333e+00   1.400000e+00
1.553067e+00   1.400000e+00
1.556800e+00   1.400000e+00
1.560533e+00   1.400000e+00
1.564267e+00   1.400000e+00
1.568000e+00   1.400000e+00
1.571733e+00   1.400000e+00
1.575467e+00   1.400000e+00
1.579200e+00   1.400000e+00
1.582933e+00   1.400000e+00
1.586667e+00   1.400000e+00
1.590400e+00   1.400000e+00
1.594133e+00   1.400000e+00
1.597867e+00   1.400000e+00
1.601600e+00   1.400000e+00
1.605333e+00   1.400000e+00
1.609067e+00   1.400000e+00
1.612800e+00   1.400000e+00
1.616533e+00   1.400000e+00
1.620267e+00   1.400000e+00
1.624000e+00   1.400000e+00
1.627733e+00   1.400000e+00
1.631467e+00   1.400000e+00
1.635200e+00   1.400000e+00
1.638933e+00   1.400000e+00
1.642667e+00   1.400000e+00
1.646400e+00   1.400000e+00
1.650133e+00   1.400000e+00
1.653867e+00   1.400000e+00
1.657600e+00   1.400000e+00
1.661333e+00   1.400000e+00
1.665067e+00   1.400000e+00
1.668800e+00   1.400000e+00
1.672533e+00   1.400000e+00
1.676267e+00   1.400000e+00
1.680000e+00   1.400000e+00
1.683733e+00   1.400000e+00
1.687467e+00   1.400000e+00
1.691200e+00   1.400000e+00
1.694933e+00   1.400000e+00
1.698667e+00   1.400000e+00
1.702400e+00   1.400000e+00
1.706133e+00   1.400000e+00
1.709867e+00   1.400000e+00
1.713600e+00   1.400000e+00
1.717333e+00   1.400000e+00
1.721067e+00   1.400000e+00
1.724800e+00   1.400000e+00
1.728533e+00   1.400000e+00
1.732267e+00   1.400000e+00
1.736000e+00   1.400000e+00
1.739733e+00   1.400000e+00
1.743467e+00   1.400000e+00
1.747200e+00   1.400000e+00
1.750933e+00   1.400000e+00
1.754667e+00   1.400000e+00
1.758400e+00   1.400000e+00
1.762133e+00   1.400000e+00
1.765867e+00   1.400000e+00
1.769600e+00   1.400000e+00
1.773333e+00   1.400000e+00
1.777067e+00   1.400000e+00
1.780800e+00   1.400000e+00
1.784533e+00   1.400000e+00
1.788267e+00   1.400000e+00
1.792000e+00   1.400000e+00
1.795733e+00   1.400000e+00
1.799467e+00   1.400000e+00
1.803200e+00   1.400000e+00
1.806933e+00   1.400000e+00
1.810667e+00   1.400000e+00
1.814400e+00   1.400000e+00
1.818133e+00   1.400000e+00
1.821867e+00   1.400000e+00
1.825600e+00   1.400000e+00
1.829333e+00   1.400000e+00
1.833067e+00   1.400000e+00
1.836800e+00   1.400000e+00
1.840533e+00   1.400000e+00
1.844267e+00   1.400000e+00
1.848000e+00   1.400000e+00
1.851733e+00   1.400000e+00
1.855467e+00   1.400000e+00
1.859200e+00   1.400000e+00
1.862933e+00   1.400000e+00
1.866667e+00   1.400000e+00
1.870400e+00   1.400000e+00
1.874133e+00   1.400000e+00
1.877867e+00   1.400000e+00
1.881600e+00   1.400000e+00
1.885333e+00   1.400000e+00
1.889067e+00   1.400000e+00
1.892800e+00   1.400000e+00
1.896533e+00   1.400000e+00
1.900267e+00   1.400000e+00
1.904000e+00   1.400000e+00
1.907733e+00   1.400000e+00
1.911467e+00   1.400000e+00
1.915200e+00   1.400000e+00
1.918933e+00   1.400000e+00
1.922667e+00   1.400000e+00
1.926400e+00   1.400000e+00
1.930133e+00   1.400000e+00
1.933867e+00   1.400000e+00
1.937600e+00   1.400000e+00
1.941333e+00   1.400000e+00
1.945067e+00   1.400000e+00
1.948800e+00   1.400000e+00
1.952533e+00   1.400000e+00
1.956267e+00   1.400000e+00
1.960000e+00   1.400000e+00
1.963733e+00   1.400000e+00
1.967467e+00   1.400000e+00
1.971200e+00   1.400000e+00
1.974933e+00   1.400000e+00
1.978667e+00   1.400000e+00
1.982400e+00   1.400000e+00
1.986133e+00   1.400000e+00
1.989867e+00   1.400000e+00
1.993600e+00   1.400000e+00
1.997333e+00   1.400000e+00
2.001067e+00   1.400000e+00
2.004800e+00   1.400000e+00
2.008533e+00   1.400000e+00
2.012267e+00   1.400000e+00
2.016000e+00   1.400000e+00
2.019733e+00   1.400000e+00
2.023467e+00   1.400000e+00
2.027200e+00   1.400000e+00
2.030933e+00   1.400000e+00
2.034667e+00   1.400000e+00
2.038400e+00   1.400000e+00
2.042134e+00   1.400000e+00
2.045867e+00   1.400000e+00
2.049600e+00   1.400000e+00
2.053334e+00   1.400000e+00
2.057067e+00   1.400000e+00
2.060800e+00   1.400000e+00
2.064533e+00   1.400000e+00
2.068267e+00   1.400000e+00
2.072000e+00   1.400000e+00
2.075733e+00   1.400000e+00
2.079467e+00   1.400000e+00
2.083200e+00   1.400000e+00
2.086933e+00   1.400000e+00
2.090667e+00   1.400000e+00
2.094400e+00   1.400000e+00
2.098133e+00   1.400000e+00
2.101867e+00   1.400000e+00
2.105600e+00   1.400000e+00
2.109334e+00   1.400000e+00
2.113067e+00   1.400000e+00
2.116800e+00   1.400000e+00
2.120533e+00   1.400000e+00
2.124267e+00   1.400000e+00
2.128000e+00   1.400000e+00
2.131733e+00   1.400000e+00
2.135467e+00   1.400000e+00
2.139200e+00   1.400000e+00
2.142933e+00   1.400000e+00
2.146667e+00   1.400000e+00
2.150400e+00   1.400000e+00
2.154133e+00   1.400000e+00
2.157867e+00   1.400000e+00
2.161600e+00   1.400000e+00
2.165333e+00   1.400000e+00
2.169067e+00   1.400000e+00
2.172800e+00   1.400000e+00
2.176533e+00   1.400000e+00
2.180267e+00   1.400000e+00
2.184000e+00   1.400000e+00
2.187733e+00   1.400000e+00
2.191467e+00   1.400000e+00
2.195200e+00   1.400000e+00
2.198933e+00   1.400000e+00
2.202667e+00   1.400000e+00
2.206400e+00   1.400000e+00
2.210133e+00   1.400000e+00
2.213867e+00   1.400000e+00
2.217600e+00   1.400000e+00
2.221333e+00   1.400000e+00
2.225067e+00   1.400000e+00
2.228800e+00   1.400000e+00
2.232533e+00   1.400000e+00
2.236267e+00   1.400000e+00
2.240000e+00   1.400000e+00
2.243733e+00   1.400000e+00
2.247467e+00   1.400000e+00
2.251200e+00   1.400000e+00
2.254933e+00   1.400000e+00
2.258667e+00   1.400000e+00
2.262400e+00   1.400000e+00
2.266133e+00   1.400000e+00
2.269867e+00   1.400000e+00
2.273600e+00   1.400000e+00
2.277333e+00   1.400000e+00
2.281067e+00   1.400000e+00
2.284800e+00   1.400000e+00
2.288533e+00   1.400000e+00
2.292267e+00   1.400000e+00
2.296000e+00   1.400000e+00
2.299733e+00   1.400000e+00
2.303467e+00   1.400000e+00
2.307200e+00   1.400000e+00
2.310933e+00   1.400000e+00
2.314667e+00   1.400000e+00
2.318400e+00   1.400000e+00
2.322133e+00   1.400000e+00
2.325867e+00   1.400000e+00
2.329600e+00   1.400000e+00
2.333333e+00   1.400000e+00
2.337067e+00   1.400000e+00
2.340800e+00   1.400000e+00
2.344533e+00   1.400000e+00
2.348267e+00   1.400000e+00
2.352000e+00   1.400000e+00
2.355733e+00   1.400000e+00
2.359467e+00   1.400000e+00
2.363200e+00   1.400000e+00
2.366933e+00   1.400000e+00
2.370667e+00   1.400000e+00
2.374400e+00   1.400000e+00
2.378133e+00   1.400000e+00
2.381867e+00   1.400000e+00
2.385600e+00   1.400000e+00
2.389333e+00   1.400000e+00
2.393067e+00   1.400000e+00
2.396800e+00   1.400000e+00
2.400533e+00   1.400000e+00
2.404267e+00   1.400000e+00
2.408000e+00   1.400000e+00
2.411733e+00   1.400000e+00
2.415467e+00   1.400000e+00
2.419200e+00   1.400000e+00
2.422933e+00   1.400000e+00
2.426667e+00   1.400000e+00
2.430400e+00   1.400000e+00
2.434133e+00   1.400000e+00
2.437867e+00   1.400000e+00
2.441600e+00   1.400000e+00
2.445333e+00   1.400000e+00
2.449067e+00   1.400000e+00
2.452800e+00   1.400000e+00
2.456533e+00   1.400000e+00
2.460267e+00   1.400000e+00
2.464000e+00   1.400000e+00
2.467734e+00   1.400000e+00
2.471467e+00   1.400000e+00
2.475200e+00   1.400000e+00
2.478934e+00   1.400000e+00
2.482667e+00   1.400000e+00
2.486400e+00   1.400000e+00
2.490134e+00   1.400000e+00
2.493867e+00   1.400000e+00
2.497600e+00   1.400000e+00
2.501333e+00   1.400000e+00
2.505067e+00   1.400000e+00
2.508800e+00   1.400000e+00
2.512533e+00   1.400000e+00
2.516267e+00   1.400000e+00
2.520000e+00   1.400000e+00
2.523734e+00   1.400000e+00
2.527467e+00   1.400000e+00
2.531200e+00   1.400000e+00
2.534934e+00   1.400000e+00
2.538667e+00   1.400000e+00
2.542400e+00   1.400000e+00
2.546134e+00   1.400000e+00
2.549867e+00   1.400000e+00
2.553600e+00   1.400000e+00
2.557333e+00   1.400000e+00
2.561067e+00   1.400000e+00
2.564800e+00   1.400000e+00
2.568533e+00   1.400000e+00
2.572267e+00   1.400000e+00
2.576000e+00   1.400000e+00
2.579734e+00   1.400000e+00
2.583467e+00   1.400000e+00
2.587200e+00   1.400000e+00
2.590934e+00   1.400000e+00
2.594667e+00   1.400000e+00
2.598400e+00   1.400000e+00
2.602134e+00   1.400000e+00
2.605867e+00   1.400000e+00
2.609600e+00   1.400000e+00
2.613333e+00   1.400000e+00
2.617067e+00   1.400000e+00
2.620800e+00   1.400000e+00
2.624533e+00   1.400000e+00
2.628267e+00   1.400000e+00
2.632000e+00   1.400000e+00
2.635734e+00   1.400000e+00
2.639467e+00   1.400000e+00
2.643200e+00   1.400000e+00
2.646934e+00   1.400000e+00
2.650667e+00   1.400000e+00
2.654400e+00   1.400000e+00
2.658134e+00   1.400000e+00
2.661867e+00   1.400000e+00
2.665600e+00   1.400000e+00
2.669333e+00   1.400000e+00
2.673067e+00   1.400000e+00
2.676800e+00   1.400000e+00
2.680533e+00   1.400000e+00
2.684267e+00   1.400000e+00
2.688000e+00   1.400000e+00
2.691733e+00   1.400000e+00
2.695467e+00   1.400000e+00
2.699200e+00   1.400000e+00
2.702934e+00   1.400000e+00
2.706667e+00   1.400000e+00
2.710400e+00   1.400000e+00
2.714134e+00   1.400000e+00
2.717867e+00   1.400000e+00
2.721600e+00   1.400000e+00
2.725333e+00   1.400000e+00
2.729067e+00   1.400000e+00
2.732800e+00   1.400000e+00
2.736533e+00   1.400000e+00
2.740267e+00   1.400000e+00
2.744000e+00   1.400000e+00
2.747733e+00   1.400000e+00
2.751467e+00   1.400000e+00
2.755200e+00   1.400000e+00
2.758934e+00   1.400000e+00
2.762667e+00   1.400000e+00
2.766400e+00   1.400000e+00
2.770133e+00   1.400000e+00
2.773867e+00   1.400000e+00
2.777600e+00   1.400000e+00
2.781333e+00   1.400000e+00
2.785067e+00   1.400000e+00
2.788800e+00   1.400000e+00
2.792533e+00   1.400000e+00
2.796267e+00   1.400000e+00
2.800000e+00   1.400000e+00
2.803733e+00   1.400000e+00
2.807467e+00   1.400000e+00
2.811200e+00   1.400000e+00
2.814934e+00   1.400000e+00
2.818667e+00   1.400000e+00
2.822400e+00   1.400000e+00
2.826133e+00   1.400000e+00
2.829867e+00   1.400000e+00
2.833600e+00   1.400000e+00
2.837333e+00   1.400000e+00
2.841067e+00   1.400000e+00
2.844800e+00   1.400000e+00
2.848533e+00   1.400000e+00
2.852267e+00   1.400000e+00
2.856000e+00   1.400000e+00
2.859733e+00   1.400000e+00
2.863467e+00   1.400000e+00
2.867200e+00   1.400000e+00
2.870934e+00   1.400000e+00
2.874667e+00   1.400000e+00
2.878400e+00   1.400000e+00
2.882133e+00   1.400000e+00
2.885867e+00   1.400000e+00
2.889600e+00   1.400000e+00
2.893333e+00   1.400000e+00
2.897067e+00   1.400000e+00
2.900800e+00   1.400000e+00
2.904533e+00   1.400000e+00
2.908267e+00   1.400000e+00
2.912000e+00   1.400000e+00
2.915733e+00   1.400000e+00
2.919467e+00   1.400000e+00
2.923200e+00   1.400000e+00
2.926934e+00   1.400000e+00
2.930667e+00   1.400000e+00
2.934400e+00   1.400000e+00
2.938133e+00   1.400000e+00
2.941867e+00   1.400000e+00
2.945600e+00   1.400000e+00
2.949333e+00   1.400000e+00
2.953067e+00   1.400000e+00
2.956800e+00   1.400000e+00
2.960533e+00   1.400000e+00
2.964267e+00   1.400000e+00
2.968000e+00   1.400000e+00
2.971733e+00   1.400000e+00
2.975467e+00   1.400000e+00
2.979200e+00   1.400000e+00
2.982933e+00   1.400000e+00
2.986667e+00   1.400000e+00
2.990400e+00   1.400000e+00
2.994133e+00   1.400000e+00
2.997867e+00   1.400000e+00
3.001600e+00   1.400000e+00
3.005333e+00   1.400000e+00
3.009067e+00   1.400000e+00
3.012800e+00   1.400000e+00
3.016533e+00   1.400000e+00
3.020267e+00   1.400000e+00
3.024000e+00   1.400000e+00
3.027733e+00   1.400000e+00
3.031467e+00   1.400000e+00
3.035200e+00   1.400000e+00
3.038933e+00   1.400000e+00
3.042667e+00   1.400000e+00
3.046400e+00   1.400000e+00
3.050133e+00   1.400000e+00
3.053867e+00   1.400000e+00
3.057600e+00   1.400000e+00
3.061333e+00   1.400000e+00
3.065067e+00   1.400000e+00
3.068800e+00   1.400000e+00
3.072533e+00   1.400000e+00
3.076267e+00   1.400000e+00
3.080000e+00   1.400000e+00
3.083733e+00   1.400000e+00
3.087467e+00   1.400000e+00
3.091200e+00   1.400000e+00
3.094933e+00   1.400000e+00
3.098667e+00   1.400000e+00
3.102400e+00   1.400000e+00
3.106133e+00   1.400000e+00
3.109867e+00   1.400000e+00
3.113600e+00   1.400000e+00
3.117333e+00   1.400000e+00
3.121067e+00   1.400000e+00
3.124800e+00   1.400000e+00
3.128533e+00   1.400000e+00
3.132267e+00   1.400000e+00
3.136000e+00   1.400000e+00
3.139733e+00   1.400000e+00
3.143467e+00   1.400000e+00
3.147200e+00   1.400000e+00
3.150933e+00   1.400000e+00
3.154667e+00   1.400000e+00
3.158400e+00   1.400000e+00
3.162133e+00   1.400000e+00
3.165867e+00   1.400000e+00
3.169600e+00   1.400000e+00
3.173333e+00   1.400000e+00
3.177067e+00   1.400000e+00
3.180800e+00   1.400000e+00
3.184533e+00   1.400000e+00
3.188267e+00   1.400000e+00
3.192000e+00   1.400000e+00
3.195733e+00   1.400000e+00
3.199467e+00   1.400000e+00
3.203200e+00   1.400000e+00
3.206933e+00   1.400000e+00
3.210667e+00   1.400000e+00
3.214400e+00   1.400000e+00
3.218133e+00   1.400000e+00
3.221867e+00   1.400000e+00
3.225600e+00   1.400000e+00
3.229333e+00   1.400000e+00
3.233067e+00   1.400000e+00
3.236800e+00   1.400000e+00
3.240533e+00   1.400000e+00
3.244267e+00   1.400000e+00
3.248000e+00   1.400000e+00
3.251733e+00   1.400000e+00
3.255467e+00   1.400000e+00
3.259200e+00   1.400000e+00
3.262933e+00   1.400000e+00
3.266667e+00   1.400000e+00
3.270400e+00   1.400000e+00
3.274133e+00   1.400000e+00
3.277867e+00   1.400000e+00
3.281600e+00   1.400000e+00
3.285333e+00   1.400000e+00
3.289067e+00   1.400000e+00
3.292800e+00   1.400000e+00
3.296533e+00   1.400000e+00
3.300267e+00   1.400000e+00
3.304000e+00   1.400000e+00
3.307733e+00   1.400000e+00
3.311467e+00   1.400000e+00
3.315200e+00   1.400000e+00
3.318933e+00   1.400000e+00
3.322667e+00   1.400000e+00
3.326400e+00   1.400000e+00
3.330133e+00   1.400000e+00
3.333867e+00   1.400000e+00
3.337600e+00   1.400000e+00
3.341334e+00   1.400000e+00
3.345067e+00   1.400000e+00
3.348800e+00   1.400000e+00
3.352534e+00   1.400000e+00
3.356267e+00   1.400000e+00
3.360000e+00   1.400000e+00
3.363734e+00   1.400000e+00
3.367467e+00   1.400000e+00
3.371200e+00   1.400000e+00
3.374933e+00   1.400000e+00
3.378667e+00   1.400000e+00
3.382400e+00   1.400000e+00
3.386133e+00   1.400000e+00
3.389867e+00   1.400000e+00
3.393600e+00   1.400000e+00
3.397334e+00   1.400000e+00
3.401067e+00   1.400000e+00
3.404800e+00   1.400000e+00
3.408534e+00   1.400000e+00
3.412267e+00   1.400000e+00
3.416000e+00   1.400000e+00
3.419734e+00   1.400000e+00
3.423467e+00   1.400000e+00
3.427200e+00   1.400000e+00
3.430933e+00   1.400000e+00
3.434667e+00   1.400000e+00
3.438400e+00   1.400000e+00
3.442133e+00   1.400000e+00
3.445867e+00   1.400000e+00
3.449600e+00   1.400000e+00
3.453334e+00   1.400000e+00
3.457067e+00   1.400000e+00
3.460800e+00   1.400000e+00
3.464534e+00   1.400000e+00
3.468267e+00   1.400000e+00
3.472000e+00   1.400000e+00
3.475734e+00   1.400000e+00
3.479467e+00   1.400000e+00
3.483200e+00   1.400000e+00
3.486933e+00   1.400000e+00
3.490667e+00   1.400000e+00
3.494400e+00   1.400000e+00
3.498133e+00   1.400000e+00
3.501867e+00   1.400000e+00
3.505600e+00   1.400000e+00
3.509334e+00   1.400000e+00
3.513067e+00   1.400000e+00
3.516800e+00   1.400000e+00
3.520534e+00   1.400000e+00
3.524267e+00   1.400000e+00
3.528000e+00   1.400000e+00
3.531734e+00   1.400000e+00
3.535467e+00   1.400000e+00
3.539200e+00   1.400000e+00
3.542933e+00   1.400000e+00
3.546667e+00   1.400000e+00
3.550400e+00   1.400000e+00
3.554133e+00   1.400000e+00
3.557867e+00   1.400000e+00
3.561600e+00   1.400000e+00
3.565334e+00   1.400000e+00
3.569067e+00   1.400000e+00
3.572800e+00   1.400000e+00
3.576534e+00   1.400000e+00
3.580267e+00   1.400000e+00
3.584000e+00   1.400000e+00
3.587734e+00   1.400000e+00
3.591467e+00   1.400000e+00
3.595200e+00   1.400000e+00
3.598933e+00   1.400000e+00
3.602667e+00   1.400000e+00
3.606400e+00   1.400000e+00
3.610133e+00   1.400000e+00
3.613867e+00   1.400000e+00
3.617600e+00   1.400000e+00
3.621334e+00   1.400000e+00
3.625067e+00   1.400000e+00
3.628800e+00   1.400000e+00
3.632534e+00   1.400000e+00
3.636267e+00   1.400000e+00
3.640000e+00   1.400000e+00
3.643734e+00   1.400000e+00
3.647467e+00   1.400000e+00
3.651200e+00   1.400000e+00
3.654933e+00   1.400000e+00
3.658667e+00   1.400000e+00
3.662400e+00   1.400000e+00
3.666133e+00   1.400000e+00
3.669867e+00   1.400000e+00
3.673600e+00   1.400000e+00
3.677333e+00   1.400000e+00
3.681067e+00   1.400000e+00
3.684800e+00   1.400000e+00
3.688534e+00   1.400000e+00
3.692267e+00   1.400000e+00
3.696000e+00   1.400000e+00
3.699733e+00   1.400000e+00
3.703467e+00   1.400000e+00
3.707200e+00   1.400000e+00
3.710933e+00   1.400000e+00
3.714667e+00   1.400000e+00
3.718400e+00   1.400000e+00
3.722133e+00   1.400000e+00
3.725867e+00   1.400000e+00
3.729600e+00   1.400000e+00
3.733333e+00   1.400000e+00
3.737067e+00   1.400000e+00
3.740800e+00   1.400000e+00
3.744534e+00   1.400000e+00
3.748267e+00   1.400000e+00
3.752000e+00   1.400000e+00
3.755733e+00   1.400000e+00
3.759467e+00   1.400000e+00
3.763200e+00   1.400000e+00
3.766933e+00   1.400000e+00
3.770667e+00   1.400000e+00
3.774400e+00   1.400000e+00
3.778133e+00   1.400000e+00
3.781867e+00   1.400000e+00
3.785600e+00   1.400000e+00
3.789333e+00   1.400000e+00
3.793067e+00   1.400000e+00
3.796800e+00   1.400000e+00
3.800534e+00   1.400000e+00
3.804267e+00   1.400000e+00
3.808000e+00   1.400000e+00
3.811733e+00   1.400000e+00
3.815467e+00   1.400000e+00
3.819200e+00   1.400000e+00
3.822933e+00   1.400000e+00
3.826667e+00   1.400000e+00
3.830400e+00   1.400000e+00
3.834133e+00   1.400000e+00
3.837867e+00   1.400000e+00
3.841600e+00   1.400000e+00
3.845333e+00   1.400000e+00
3.849067e+00   1.400000e+00
3.852800e+00   1.400000e+00
3.856534e+00   1.400000e+00
3.860267e+00   1.400000e+00
3.864000e+00   1.400000e+00
3.867733e+00   1.400000e+00
3.871467e+00   1.400000e+00
3.875200e+00   1.400000e+00
3.878933e+00   1.400000e+00
3.882667e+00   1.400000e+00
3.886400e+00   1.400000e+00
3.890133e+00   1.400000e+00
3.893867e+00   1.400000e+00
3.897600e+00   1.400000e+00
3.901333e+00   1.400000e+00
3.905067e+00   1.400000e+00
3.908800e+00   1.400000e+00
3.912534e+00   1.400000e+00
3.916267e+00   1.400000e+00
3.920000e+00   1.400000e+00
3.923733e+00   1.400000e+00
3.927467e+00   1.400000e+00
3.931200e+00   1.400000e+00
3.934933e+00   1.400000e+00
3.938667e+00   1.400000e+00
3.942400e+00   1.400000e+00
3.946133e+00   1.400000e+00
3.949867e+00   1.400000e+00
3.953600e+00   1.400000e+00
3.957333e+00   1.400000e+00
3.961067e+00   1.400000e+00
3.964800e+00   1.400000e+00
3.968534e+00   1.400000e+00
3.972267e+00   1.400000e+00
3.976000e+00   1.400000e+00
3.979733e+00   1.400000e+00
3.983467e+00   1.400000e+00
3.987200e+00   1.400000e+00
3.990933e+00   1.400000e+00
3.994667e+00   1.400000e+00
3.998400e+00   1.400000e+00
4.002133e+00   1.400000e+00
4.005867e+00   1.400000e+00
4.009600e+00   1.400000e+00
4.013333e+00   1.400000e+00
4.017066e+00   1.400000e+00
4.020800e+00   1.400000e+00
4.024533e+00   1.400000e+00
4.028267e+00   1.400000e+00
4.032000e+00   1.400000e+00
4.035734e+00   1.400000e+00
4.039467e+00   1.400000e+00
4.043200e+00   1.400000e+00
4.046934e+00   1.400000e+00
4.050667e+00   1.400000e+00
4.054400e+00   1.400000e+00
4.058134e+00   1.400000e+00
4.061867e+00   1.400000e+00
4.065600e+00   1.400000e+00
4.069334e+00   1.400000e+00
4.073067e+00   1.400000e+00
4.076800e+00   1.400000e+00
4.080534e+00   1.400000e+00
4.084267e+00   1.400000e+00
4.088000e+00   1.400000e+00
4.091733e+00   1.400000e+00
4.095467e+00   1.400000e+00
4.099200e+00   1.400000e+00
4.102933e+00   1.400000e+00
4.106667e+00   1.400000e+00
4.110400e+00   1.400000e+00
4.114133e+00   1.400000e+00
4.117867e+00   1.400000e+00
4.121600e+00   1.400000e+00
4.125333e+00   1.400000e+00
4.129067e+00   1.400000e+00
4.132800e+00   1.400000e+00
4.136533e+00   1.400000e+00
4.140267e+00   1.400000e+00
4.144000e+00   1.400000e+00
4.147734e+00   1.400000e+00
4.151467e+00   1.400000e+00
4.155200e+00   1.400000e+00
4.158934e+00   1.400000e+00
4.162667e+00   1.400000e+00
4.166400e+00   1.400000e+00
4.170134e+00   1.400000e+00
4.173867e+00   1.400000e+00
4.177600e+00   1.400000e+00
4.181334e+00   1.400000e+00
4.185067e+00   1.400000e+00
4.188800e+00   1.400000e+00
4.192533e+00   1.400000e+00
4.196267e+00   1.400000e+00
4.200000e+00   1.400000e+00
4.203733e+00   1.400000e+00
4.207467e+00   1.400000e+00
4.211200e+00   1.400000e+00
4.214933e+00   1.400000e+00
4.218667e+00   1.400000e+00
4.222400e+00   1.400000e+00
4.226133e+00   1.400000e+00
4.229867e+00   1.400000e+00
4.233600e+00   1.400000e+00
4.237333e+00   1.400000e+00
4.241067e+00   1.400000e+00
4.244800e+00   1.400000e+00
4.248533e+00   1.400000e+00
4.252267e+00   1.400000e+00
4.256000e+00   1.400000e+00
4.259734e+00   1.400000e+00
4.263467e+00   1.400000e+00
4.267200e+00   1.400000e+00
4.270934e+00   1.400000e+00
4.274667e+00   1.400000e+00
4.278400e+00   1.400000e+00
4.282134e+00   1.400000e+00
4.285867e+00   1.400000e+00
4.289600e+00   1.400000e+00
4.293334e+00   1.400000e+00
4.297067e+00   1.400000e+00
4.300800e+00   1.400000e+00
4.304533e+00   1.400000e+00
4.308267e+00   1.400000e+00
4.312000e+00   1.400000e+00
4.315733e+00   1.400000e+00
4.319467e+00   1.400000e+00
4.323200e+00   1.400000e+00
4.326933e+00   1.400000e+00
4.330667e+00   1.400000e+00
4.334400e+00   1.400000e+00
4.338133e+00   1.400000e+00
4.341866e+00   1.400000e+00
4.345601e+00   1.400000e+00
4.349334e+00   1.400000e+00
4.353067e+00   1.400000e+00
4.356801e+00   1.400000e+00
4.360534e+00   1.400000e+00
4.364267e+00   1.400000e+00
4.368001e+00   1.400000e+00
4.371734e+00   1.400000e+00
4.375467e+00   1.400000e+00
4.379200e+00   1.400000e+00
4.382934e+00   1.400000e+00
4.386667e+00   1.400000e+00
4.390400e+00   1.400000e+00
4.394134e+00   1.400000e+00
4.397867e+00   1.400000e+00
4.401600e+00   1.400000e+00
4.405334e+00   1.400000e+00
4.409067e+00   1.400000e+00
4.412800e+00   1.400000e+00
4.416533e+00   1.400000e+00
4.420267e+00   1.400000e+00
4.424000e+00   1.400000e+00
4.427733e+00   1.400000e+00
4.431467e+00   1.400000e+00
4.435200e+00   1.400000e+00
4.438933e+00   1.400000e+00
4.442667e+00   1.400000e+00
4.446400e+00   1.400000e+00
4.450133e+00   1.400000e+00
4.453866e+00   1.400000e+00
4.457600e+00   1.400000e+00
4.461334e+00   1.400000e+00
4.465067e+00   1.400000e+00
4.468801e+00   1.400000e+00
4.472534e+00   1.400000e+00
4.476267e+00   1.400000e+00
4.480000e+00   1.400000e+00
4.483734e+00   1.400000e+00
4.487467e+00   1.400000e+00
4.491200e+00   1.400000e+00
4.494934e+00   1.400000e+00
4.498667e+00   1.400000e+00
4.502400e+00   1.400000e+00
4.506134e+00   1.400000e+00
4.509867e+00   1.400000e+00
4.513600e+00   1.400000e+00
4.517334e+00   1.400000e+00
4.521067e+00   1.400000e+00
4.524800e+00   1.400000e+00
4.528533e+00   1.400000e+00
4.532267e+00   1.400000e+00
4.536000e+00   1.400000e+00
4.539733e+00   1.400000e+00
4.543467e+00   1.400000e+00
4.547200e+00   1.400000e+00
4.550933e+00   1.400000e+00
4.554667e+00   1.400000e+00
4.558400e+00   1.400000e+00
4.562133e+00   1.400000e+00
4.565866e+00   1.400000e+00
4.569600e+00   1.400000e+00
4.573333e+00   1.400000e+00
4.577067e+00   1.400000e+00
4.580801e+00   1.400000e+00
4.584534e+00   1.400000e+00
4.588267e+00   1.400000e+00
4.592000e+00   1.400000e+00
4.595734e+00   1.400000e+00
4.599467e+00   1.400000e+00
4.603200e+00   1.400000e+00
4.606934e+00   1.400000e+00
4.610667e+00   1.400000e+00
4.614400e+00   1.400000e+00
4.618134e+00   1.400000e+00
4.621867e+00   1.400000e+00
4.625600e+00   1.400000e+00
4.629333e+00   1.400000e+00
4.633067e+00   1.400000e+00
4.636800e+00   1.400000e+00
4.640533e+00   1.400000e+00
4.644267e+00   1.400000e+00
4.648000e+00   1.400000e+00
4.651733e+00   1.400000e+00
4.655467e+00   1.400000e+00
4.659200e+00   1.400000e+00
4.662933e+00   1.400000e+00
4.666667e+00   1.400000e+00
4.670400e+00   1.400000e+00
4.674133e+00   1.400000e+00
4.677866e+00   1.400000e+00
4.681600e+00   1.400000e+00
4.685333e+00   1.400000e+00
4.689066e+00   1.400000e+00
4.692801e+00   1.400000e+00
4.696534e+00   1.400000e+00
4.700267e+00   1.400000e+00
4.704000e+00   1.400000e+00
4.707734e+00   1.400000e+00
4.711467e+00   1.400000e+00
4.715200e+00   1.400000e+00
4.718934e+00   1.400000e+00
4.722667e+00   1.400000e+00
4.726400e+00   1.400000e+00
4.730134e+00   1.400000e+00
4.733867e+00   1.400000e+00
4.737600e+00   1.400000e+00
4.741333e+00   1.400000e+00
4.745067e+00   1.400000e+00
4.748800e+00   1.400000e+00
4.752533e+00   1.400000e+00
4.756267e+00   1.400000e+00
4.760000e+00   1.400000e+00
4.763733e+00   1.400000e+00
4.767467e+00   1.400000e+00
4.771200e+00   1.400000e+00
4.774933e+00   1.400000e+00
4.778666e+00   1.400000e+00
4.782400e+00   1.400000e+00
4.786133e+00   1.400000e+00
4.789866e+00   1.400000e+00
4.793600e+00   1.400000e+00
4.797333e+00   1.400000e+00
4.801066e+00   1.400000e+00
4.804800e+00   1.400000e+00
4.808534e+00   1.400000e+00
4.812267e+00   1.400000e+00
4.816000e+00   1.400000e+00
4.819734e+00   1.400000e+00
4.823467e+00   1.400000e+00
4.827200e+00   1.400000e+00
4.830934e+00   1.400000e+00
4.834667e+00   1.400000e+00
4.838400e+00   1.400000e+00
4.842134e+00   1.400000e+00
4.845867e+00   1.400000e+00
4.849600e+00   1.400000e+00
4.853333e+00   1.400000e+00
4.857067e+00   1.400000e+00
4.860800e+00   1.400000e+00
4.864533e+00   1.400000e+00
4.868267e+00   1.400000e+00
4.872000e+00   1.400000e+00
4.875733e+00   1.400000e+00
4.879467e+00   1.400000e+00
4.883200e+00   1.400000e+00
4.886933e+00   1.400000e+00
4.890666e+00   1.400000e+00
4.894400e+00   1.400000e+00
4.898133e+00   1.400000e+00
4.901866e+00   1.400000e+00
4.905600e+00   1.400000e+00
4.909333e+00   1.400000e+00
4.913066e+00   1.400000e+00
4.916800e+00   1.400000e+00
4.920533e+00   1.400000e+00
4.924267e+00   1.400000e+00
4.928000e+00   1.400000e+00
4.931734e+00   1.400000e+00
4.935467e+00   1.400000e+00
4.939200e+00   1.400000e+00
4.942934e+00   1.400000e+00
4.946667e+00   1.400000e+00
4.950400e+00   1.400000e+00
4.954134e+00   1.400000e+00
4.957867e+00   1.400000e+00
4.961600e+00   1.400000e+00
4.965333e+00   1.400000e+00
4.969067e+00   1.400000e+00
4.972800e+00   1.400000e+00
4.976533e+00   1.400000e+00
4.980267e+00   1.400000e+00
4.984000e+00   1.400000e+00
4.987733e+00   1.400000e+00
4.991467e+00   1.400000e+00
4.995200e+00   1.400000e+00
4.998933e+00   1.400000e+00
5.002667e+00   1.400000e+00
5.006400e+00   1.400000e+00
5.010133e+00   1.400000e+00
5.013867e+00   1.400000e+00
5.017600e+00   1.400000e+00
5.021333e+00   1.400000e+00
5.025067e+00   1.400000e+00
5.028800e+00   1.400000e+00
5.032533e+00   1.400000e+00
5.036267e+00   1.400000e+00
5.040000e+00   1.400000e+00
5.043734e+00   1.400000e+00
5.047467e+00   1.400000e+00
5.051200e+00   1.400000e+00
5.054934e+00   1.400000e+00
5.058667e+00   1.400000e+00
5.062400e+00   1.400000e+00
5.066133e+00   1.400000e+00
5.069867e+00   1.400000e+00
5.073600e+00   1.400000e+00
5.077333e+00   1.400000e+00
5.081067e+00   1.400000e+00
5.084800e+00   1.400000e+00
5.088533e+00   1.400000e+00
5.092267e+00   1.400000e+00
5.096000e+00   1.400000e+00
5.099733e+00   1.400000e+00
5.103467e+00   1.400000e+00
5.107200e+00   1.400000e+00
5.110933e+00   1.400000e+00
5.114667e+00   1.400000e+00
5.118400e+00   1.400000e+00
5.122133e+00   1.400000e+00
5.125867e+00   1.400000e+00
5.129600e+00   1.400000e+00
5.133333e+00   1.400000e+00
5.137067e+00   1.400000e+00
5.140800e+00   1.400000e+00
5.144533e+00   1.400000e+00
5.148267e+00   1.400000e+00
5.152000e+00   1.400000e+00
5.155734e+00   1.400000e+00
5.159467e+00   1.400000e+00
5.163200e+00   1.400000e+00
5.166934e+00   1.400000e+00
5.170667e+00   1.400000e+00
5.174400e+00   1.400000e+00
5.178133e+00   1.400000e+00
5.181867e+00   1.400000e+00
5.185600e+00   1.400000e+00
5.189333e+00   1.400000e+00
5.193067e+00   1.400000e+00
5.196800e+00   1.400000e+00
5.200533e+00   1.400000e+00
5.204267e+00   1.400000e+00
5.208000e+00   1.400000e+00
5.211733e+00   1.400000e+00
5.215467e+00   1.400000e+00
5.219200e+00   1.400000e+00
5.222933e+00   1.400000e+00
5.226667e+00   1.400000e+00
5.230400e+00   1.400000e+00
5.234133e+00   1.400000e+00
5.237867e+00   1.400000e+00
5.241600e+00   1.400000e+00
5.245333e+00   1.400000e+00
5.249067e+00   1.400000e+00
5.252800e+00   1.400000e+00
5.256533e+00   1.400000e+00
5.260267e+00   1.400000e+00
5.264000e+00   1.400000e+00
5.267733e+00   1.400000e+00
5.271467e+00   1.400000e+00
5.275200e+00   1.400000e+00
5.278934e+00   1.400000e+00
5.282667e+00   1.400000e+00
5.286400e+00   1.400000e+00
5.290133e+00   1.400000e+00
5.293867e+00   1.400000e+00
5.297600e+00   1.400000e+00
5.301333e+00   1.400000e+00
5.305067e+00   1.400000e+00
5.308800e+00   1.400000e+00
5.312533e+00   1.400000e+00
5.316267e+00   1.400000e+00
5.320000e+00   1.400000e+00
5.323733e+00   1.350000e+00
5.327467e+00   1.350000e+00
5.331200e+00   1.350000e+00
5.334933e+00   1.350000e+00
5.338667e+00   1.350000e+00
5.342400e+00   1.350000e+00
5.346133e+00   1.350000e+00
5.349867e+00   1.350000e+00
5.353600e+00   1.350000e+00
5.357333e+00   1.350000e+00
5.361067e+00   1.350000e+00
5.364800e+00   1.350000e+00
5.368533e+00   1.350000e+00
5.372267e+00   1.350000e+00
5.376000e+00   1.350000e+00
5.379733e+00   1.350000e+00
5.383467e+00   1.350000e+00
5.387200e+00   1.350000e+00
5.390934e+00   1.350000e+00
5.394667e+00   1.350000e+00
5.398400e+00   1.350000e+00
5.402133e+00   1.350000e+00
5.405867e+00   1.350000e+00
5.409600e+00   1.350000e+00
5.413333e+00   1.350000e+00
5.417067e+00   1.350000e+00
5.420800e+00   1.350000e+00
5.424533e+00   1.350000e+00
5.428267e+00   1.350000e+00
5.432000e+00   1.350000e+00
5.435733e+00   1.350000e+00
5.439467e+00   1.350000e+00
5.443200e+00   1.350000e+00
5.446933e+00   1.350000e+00
5.450667e+00   1.350000e+00
5.454400e+00   1.350000e+00
5.458133e+00   1.350000e+00
5.461867e+00   1.350000e+00
5.465600e+00   1.350000e+00
5.469333e+00   1.350000e+00
5.473067e+00   1.350000e+00
5.476800e+00   1.350000e+00
5.480533e+00   1.350000e+00
5.484267e+00   1.350000e+00
5.488000e+00   1.350000e+00
5.491733e+00   1.350000e+00
5.495467e+00   1.350000e+00
5.499200e+00   1.350000e+00
5.502934e+00   1.350000e+00
5.506667e+00   1.350000e+00
5.510400e+00   1.350000e+00
5.514134e+00   1.350000e+00
5.517867e+00   1.350000e+00
5.521600e+00   1.350000e+00
5.525334e+00   1.350000e+00
5.529067e+00   1.350000e+00
5.532800e+00   1.350000e+00
5.536534e+00   1.350000e+00
5.540267e+00   1.350000e+00
5.544000e+00   1.350000e+00
5.547734e+00   1.350000e+00
5.551467e+00   1.350000e+00
5.555200e+00   1.350000e+00
5.558934e+00   1.350000e+00
5.562667e+00   1.350000e+00
5.566400e+00   1.350000e+00
5.570134e+00   1.350000e+00
5.573867e+00   1.350000e+00
5.577600e+00   1.350000e+00
5.581334e+00   1.350000e+00
5.585067e+00   1.350000e+00
5.588800e+00   1.350000e+00
5.592534e+00   1.350000e+00
5.596267e+00   1.350000e+00
5.600000e+00   1.350000e+00
5.603734e+00   1.350000e+00
5.607467e+00   1.350000e+00
5.611200e+00   1.350000e+00
5.614933e+00   1.350000e+00
5.618667e+00   1.350000e+00
5.622400e+00   1.350000e+00
5.626134e+00   1.350000e+00
5.629867e+00   1.350000e+00
5.633600e+00   1.350000e+00
5.637334e+00   1.350000e+00
5.641067e+00   1.350000e+00
5.644800e+00   1.350000e+00
5.648534e+00   1.350000e+00
5.652267e+00   1.350000e+00
5.656000e+00   1.350000e+00
5.659734e+00   1.350000e+00
5.663467e+00   1.350000e+00
5.667200e+00   1.350000e+00
5.670934e+00   1.350000e+00
5.674667e+00   1.350000e+00
5.678400e+00   1.350000e+00
5.682134e+00   1.350000e+00
5.685867e+00   1.350000e+00
5.689600e+00   1.350000e+00
5.693334e+00   1.350000e+00
5.697067e+00   1.350000e+00
5.700800e+00   1.350000e+00
5.704534e+00   1.350000e+00
5.708267e+00   1.350000e+00
5.712000e+00   1.350000e+00
5.715734e+00   1.350000e+00
5.719467e+00   1.350000e+00
5.723200e+00   1.350000e+00
5.726933e+00   1.350000e+00
5.730667e+00   1.350000e+00
5.734400e+00   1.350000e+00
5.738134e+00   1.350000e+00
5.741867e+00   1.350000e+00
5.745600e+00   1.350000e+00
5.749334e+00   1.350000e+00
5.753067e+00   1.350000e+00
5.756800e+00   1.350000e+00
5.760534e+00   1.350000e+00
5.764267e+00   1.350000e+00
5.768000e+00   1.350000e+00
5.771734e+00   1.350000e+00
5.775467e+00   1.350000e+00
5.779200e+00   1.350000e+00
5.782934e+00   1.350000e+00
5.786667e+00   1.350000e+00
5.790400e+00   1.350000e+00
5.794134e+00   1.350000e+00
5.797867e+00   1.350000e+00
5.801600e+00   1.350000e+00
5.805334e+00   1.350000e+00
5.809067e+00   1.350000e+00
5.812800e+00   1.350000e+00
5.816534e+00   1.350000e+00
5.820267e+00   1.350000e+00
5.824000e+00   1.350000e+00
5.827734e+00   1.350000e+00
5.831467e+00   1.350000e+00
5.835200e+00   1.350000e+00
5.838933e+00   1.350000e+00
5.842667e+00   1.350000e+00
5.846400e+00   1.350000e+00
5.850133e+00   1.350000e+00
5.853867e+00   1.350000e+00
5.857600e+00   1.350000e+00
5.861334e+00   1.350000e+00
5.865067e+00   1.350000e+00
5.868800e+00   1.350000e+00
5.872534e+00   1.350000e+00
5.876267e+00   1.350000e+00
5.880000e+00   1.350000e+00
5.883734e+00   1.350000e+00
5.887467e+00   1.350000e+00
5.891200e+00   1.350000e+00
5.894934e+00   1.350000e+00
5.898667e+00   1.350000e+00
5.902400e+00   1.350000e+00
5.906134e+00   1.350000e+00
5.909867e+00   1.350000e+00
5.913600e+00   1.350000e+00
5.917334e+00   1.350000e+00
5.921067e+00   1.350000e+00
5.924800e+00   1.350000e+00
5.928534e+00   1.350000e+00
5.932267e+00   1.350000e+00
5.936000e+00   1.350000e+00
5.939734e+00   1.350000e+00
5.943467e+00   1.350000e+00
5.947200e+00   1.350000e+00
5.950933e+00   1.350000e+00
5.954667e+00   1.350000e+00
5.958400e+00   1.350000e+00
5.962133e+00   1.350000e+00
5.965867e+00   1.350000e+00
5.969600e+00   1.325000e+00
5.973334e+00   1.350000e+00
5.977067e+00   1.300000e+00
5.980800e+00   1.350000e+00
5.984534e+00   1.350000e+00
5.988267e+00   1.350000e+00
5.992000e+00   1.350000e+00
5.995734e+00   1.350000e+00
5.999467e+00   1.350000e+00
6.003200e+00   1.350000e+00
6.006934e+00   1.350000e+00
6.010667e+00   1.350000e+00
6.014400e+00   1.350000e+00
6.018134e+00   1.350000e+00
6.021867e+00   1.350000e+00
6.025600e+00   1.350000e+00
6.029334e+00   1.350000e+00
6.033067e+00   1.350000e+00
6.036800e+00   1.350000e+00
6.040534e+00   1.350000e+00
6.044267e+00   1.350000e+00
6.048000e+00   1.350000e+00
6.051733e+00   1.350000e+00
6.055467e+00   1.350000e+00
6.059200e+00   1.350000e+00
6.062933e+00   1.350000e+00
6.066667e+00   1.350000e+00
6.070400e+00   1.350000e+00
6.074133e+00   1.350000e+00
6.077867e+00   1.350000e+00
6.081600e+00   1.350000e+00
6.085334e+00   1.350000e+00
6.089067e+00   1.350000e+00
6.092801e+00   1.350000e+00
6.096534e+00   1.350000e+00
6.100267e+00   1.350000e+00
6.104001e+00   1.350000e+00
6.107734e+00   1.350000e+00
6.111467e+00   1.350000e+00
6.115201e+00   1.350000e+00
6.118934e+00   1.350000e+00
6.122667e+00   1.350000e+00
6.126400e+00   1.350000e+00
6.130134e+00   1.350000e+00
6.133867e+00   1.350000e+00
6.137600e+00   1.350000e+00
6.141334e+00   1.350000e+00
6.145067e+00   1.350000e+00
6.148800e+00   1.350000e+00
6.152534e+00   1.350000e+00
6.156267e+00   1.350000e+00
6.160000e+00   1.350000e+00
6.163733e+00   1.350000e+00
6.167467e+00   1.350000e+00
6.171200e+00   1.350000e+00
6.174933e+00   1.350000e+00
6.178667e+00   1.350000e+00
6.182400e+00   1.350000e+00
6.186133e+00   1.350000e+00
6.189867e+00   1.350000e+00
6.193600e+00   1.350000e+00
6.197333e+00   1.350000e+00
6.201067e+00   1.350000e+00
6.204801e+00   1.350000e+00
6.208534e+00   1.350000e+00
6.212267e+00   1.350000e+00
6.216001e+00   1.350000e+00
6.219734e+00   1.350000e+00
6.223467e+00   1.350000e+00
6.227201e+00   1.350000e+00
6.230934e+00   1.350000e+00
6.234667e+00   1.350000e+00
6.238400e+00   1.350000e+00
6.242134e+00   1.350000e+00
6.245867e+00   1.350000e+00
6.249600e+00   1.350000e+00
6.253334e+00   1.350000e+00
6.257067e+00   1.350000e+00
6.260800e+00   1.350000e+00
6.264534e+00   1.350000e+00
6.268267e+00   1.350000e+00
6.272000e+00   1.350000e+00
6.275733e+00   1.350000e+00
6.279467e+00   1.350000e+00
6.283200e+00   1.350000e+00
6.286933e+00   1.350000e+00
6.290667e+00   1.350000e+00
6.294400e+00   1.350000e+00
6.298133e+00   1.350000e+00
6.301867e+00   1.350000e+00
6.305600e+00   1.350000e+00
6.309333e+00   1.350000e+00
6.313066e+00   1.350000e+00
6.316801e+00   1.350000e+00
6.320534e+00   1.350000e+00
6.324267e+00   1.350000e+00
6.328001e+00   1.350000e+00
6.331734e+00   1.350000e+00
6.335467e+00   1.350000e+00
6.339200e+00   1.350000e+00
6.342934e+00   1.350000e+00
6.346667e+00   1.350000e+00
6.350400e+00   1.350000e+00
6.354134e+00   1.350000e+00
6.357867e+00   1.350000e+00
6.361600e+00   1.350000e+00
6.365334e+00   1.350000e+00
6.369067e+00   1.350000e+00
6.372800e+00   1.350000e+00
6.376534e+00   1.350000e+00
6.380267e+00   1.350000e+00
6.384000e+00   1.350000e+00
6.387733e+00   1.350000e+00
6.391467e+00   1.350000e+00
6.395200e+00   1.350000e+00
6.398933e+00   1.350000e+00
6.402667e+00   1.350000e+00
6.406400e+00   1.350000e+00
6.410133e+00   1.350000e+00
6.413867e+00   1.350000e+00
6.417600e+00   1.350000e+00
6.421333e+00   1.350000e+00
6.425066e+00   1.350000e+00
6.428800e+00   1.350000e+00
6.432534e+00   1.350000e+00
6.436267e+00   1.300000e+00
6.440001e+00   1.300000e+00
6.443734e+00   1.300000e+00
6.447467e+00   1.300000e+00
6.451200e+00   1.300000e+00
6.454934e+00   1.300000e+00
6.458667e+00   1.300000e+00
6.462400e+00   1.300000e+00
6.466134e+00   1.300000e+00
6.469867e+00   1.300000e+00
6.473600e+00   1.300000e+00
6.477334e+00   1.300000e+00
6.481067e+00   1.300000e+00
6.484800e+00   1.300000e+00
6.488533e+00   1.300000e+00
6.492267e+00   1.300000e+00
6.496000e+00   1.300000e+00
6.499733e+00   1.300000e+00
6.503467e+00   1.300000e+00
6.507200e+00   1.300000e+00
6.510933e+00   1.300000e+00
6.514667e+00   1.300000e+00
6.518400e+00   1.300000e+00
6.522133e+00   1.300000e+00
6.525867e+00   1.300000e+00
6.529600e+00   1.300000e+00
6.533333e+00   1.300000e+00
6.537066e+00   1.300000e+00
6.540800e+00   1.300000e+00
6.544533e+00   1.300000e+00
6.548267e+00   1.300000e+00
6.552001e+00   1.300000e+00
6.555734e+00   1.300000e+00
6.559467e+00   1.300000e+00
6.563200e+00   1.300000e+00
6.566934e+00   1.300000e+00
6.570667e+00   1.300000e+00
6.574400e+00   1.300000e+00
6.578134e+00   1.300000e+00
6.581867e+00   1.300000e+00
6.585600e+00   1.300000e+00
6.589334e+00   1.300000e+00
6.593067e+00   1.300000e+00
6.596800e+00   1.300000e+00
6.600533e+00   1.300000e+00
6.604267e+00   1.300000e+00
6.608000e+00   1.300000e+00
6.611733e+00   1.300000e+00
6.615467e+00   1.300000e+00
6.619200e+00   1.300000e+00
6.622933e+00   1.300000e+00
6.626667e+00   1.300000e+00
6.630400e+00   1.300000e+00
6.634133e+00   1.300000e+00
6.637866e+00   1.300000e+00
6.641600e+00   1.300000e+00
6.645333e+00   1.300000e+00
6.649066e+00   1.300000e+00
6.652800e+00   1.300000e+00
6.656533e+00   1.300000e+00
6.660266e+00   1.300000e+00
6.664001e+00   1.300000e+00
6.667734e+00   1.300000e+00
6.671467e+00   1.300000e+00
6.675200e+00   1.300000e+00
6.678934e+00   1.300000e+00
6.682667e+00   1.300000e+00
6.686400e+00   1.300000e+00
6.690134e+00   1.300000e+00
6.693867e+00   1.300000e+00
6.697600e+00   1.300000e+00
6.701334e+00   1.300000e+00
6.705067e+00   1.300000e+00
6.708800e+00   1.300000e+00
6.712533e+00   1.300000e+00
6.716267e+00   1.300000e+00
6.720000e+00   1.300000e+00
6.723733e+00   1.300000e+00
6.727467e+00   1.300000e+00
6.731200e+00   1.300000e+00
6.734933e+00   1.300000e+00
6.738667e+00   1.300000e+00
6.742400e+00   1.300000e+00
6.746133e+00   1.300000e+00
6.749867e+00   1.300000e+00
6.753600e+00   1.300000e+00
6.757333e+00   1.300000e+00
6.761067e+00   1.300000e+00
6.764800e+00   1.300000e+00
6.768533e+00   1.300000e+00
6.772267e+00   1.300000e+00
6.776000e+00   1.300000e+00
6.779734e+00   1.300000e+00
6.783467e+00   1.300000e+00
6.787200e+00   1.300000e+00
6.790934e+00   1.300000e+00
6.794667e+00   1.300000e+00
6.798400e+00   1.300000e+00
6.802134e+00   1.300000e+00
6.805867e+00   1.300000e+00
6.809600e+00   1.300000e+00
6.813334e+00   1.300000e+00
6.817067e+00   1.300000e+00
6.820800e+00   1.300000e+00
6.824533e+00   1.300000e+00
6.828267e+00   1.300000e+00
6.832000e+00   1.300000e+00
6.835733e+00   1.300000e+00
6.839467e+00   1.300000e+00
6.843200e+00   1.300000e+00
6.846933e+00   1.300000e+00
6.850667e+00   1.300000e+00
6.854400e+00   1.300000e+00
6.858133e+00   1.300000e+00
6.861867e+00   1.300000e+00
6.865600e+00   1.300000e+00
6.869333e+00   1.300000e+00
6.873067e+00   1.300000e+00
6.876800e+00   1.300000e+00
6.880533e+00   1.300000e+00
6.884267e+00   1.300000e+00
6.888000e+00   1.300000e+00
6.891733e+00   1.300000e+00
6.895467e+00   1.300000e+00
6.899200e+00   1.300000e+00
6.902934e+00   1.300000e+00
6.906667e+00   1.300000e+00
6.910400e+00   1.300000e+00
6.914134e+00   1.300000e+00
6.917867e+00   1.300000e+00
6.921600e+00   1.300000e+00
6.925333e+00   1.300000e+00
6.929067e+00   1.300000e+00
6.932800e+00   1.300000e+00
6.936533e+00   1.300000e+00
6.940267e+00   1.300000e+00
6.944000e+00   1.300000e+00
6.947733e+00   1.300000e+00
6.951467e+00   1.300000e+00
6.955200e+00   1.300000e+00
6.958933e+00   1.300000e+00
6.962667e+00   1.300000e+00
6.966400e+00   1.300000e+00
6.970133e+00   1.300000e+00
6.973867e+00   1.300000e+00
6.977600e+00   1.300000e+00
6.981333e+00   1.300000e+00
6.985067e+00   1.300000e+00
6.988800e+00   1.300000e+00
6.992533e+00   1.300000e+00
6.996267e+00   1.300000e+00
7.000000e+00   1.300000e+00
7.003733e+00   1.300000e+00
7.007467e+00   1.300000e+00
7.011200e+00   1.300000e+00
7.014934e+00   1.300000e+00
7.018667e+00   1.300000e+00
7.022400e+00   1.300000e+00
7.026134e+00   1.300000e+00
7.029867e+00   1.300000e+00
7.033600e+00   1.300000e+00
7.037333e+00   1.300000e+00
7.041067e+00   1.300000e+00
7.044800e+00   1.300000e+00
7.048533e+00   1.300000e+00
7.052267e+00   1.300000e+00
7.056000e+00   1.300000e+00
7.059733e+00   1.300000e+00
7.063467e+00   1.300000e+00
7.067200e+00   1.300000e+00
7.070933e+00   1.300000e+00
7.074667e+00   1.300000e+00
7.078400e+00   1.300000e+00
7.082133e+00   1.300000e+00
7.085867e+00   1.300000e+00
7.089600e+00   1.300000e+00
7.093333e+00   1.300000e+00
7.097067e+00   1.300000e+00
7.100800e+00   1.300000e+00
7.104533e+00   1.300000e+00
7.108267e+00   1.300000e+00
7.112000e+00   1.300000e+00
7.115733e+00   1.300000e+00
7.119467e+00   1.300000e+00
7.123200e+00   1.300000e+00
7.126934e+00   1.300000e+00
7.130667e+00   1.300000e+00
7.134400e+00   1.300000e+00
7.138134e+00   1.300000e+00
7.141867e+00   1.300000e+00
7.145600e+00   1.300000e+00
7.149333e+00   1.300000e+00
7.153067e+00   1.300000e+00
7.156800e+00   1.300000e+00
7.160533e+00   1.300000e+00
7.164267e+00   1.300000e+00
7.168000e+00   1.300000e+00
7.171733e+00   1.300000e+00
7.175467e+00   1.300000e+00
7.179200e+00   1.300000e+00
7.182933e+00   1.300000e+00
7.186667e+00   1.300000e+00
7.190400e+00   1.300000e+00
7.194133e+00   1.300000e+00
7.197867e+00   1.300000e+00
7.201600e+00   1.300000e+00
7.205333e+00   1.300000e+00
7.209067e+00   1.300000e+00
7.212800e+00   1.300000e+00
7.216533e+00   1.300000e+00
7.220267e+00   1.300000e+00
7.224000e+00   1.300000e+00
7.227733e+00   1.300000e+00
7.231467e+00   1.300000e+00
7.235200e+00   1.300000e+00
7.238933e+00   1.300000e+00
7.242667e+00   1.300000e+00
7.246400e+00   1.300000e+00
7.250134e+00   1.300000e+00
7.253867e+00   1.300000e+00
7.257600e+00   1.300000e+00
7.261334e+00   1.300000e+00
7.265067e+00   1.300000e+00
7.268800e+00   1.300000e+00
7.272534e+00   1.300000e+00
7.276267e+00   1.300000e+00
7.280000e+00   1.300000e+00
7.283734e+00   1.300000e+00
7.287467e+00   1.300000e+00
7.291200e+00   1.300000e+00
7.294934e+00   1.300000e+00
7.298667e+00   1.300000e+00
7.302400e+00   1.300000e+00
7.306134e+00   1.300000e+00
7.309867e+00   1.300000e+00
7.313600e+00   1.300000e+00
7.317334e+00   1.300000e+00
7.321067e+00   1.300000e+00
7.324800e+00   1.300000e+00
7.328534e+00   1.300000e+00
7.332267e+00   1.300000e+00
7.336000e+00   1.300000e+00
7.339734e+00   1.300000e+00
7.343467e+00   1.300000e+00
7.347200e+00   1.300000e+00
7.350934e+00   1.300000e+00
7.354667e+00   1.300000e+00
7.358400e+00   1.300000e+00
7.362134e+00   1.300000e+00
7.365867e+00   1.300000e+00
7.369600e+00   1.300000e+00
7.373334e+00   1.300000e+00
7.377067e+00   1.300000e+00
7.380800e+00   1.300000e+00
7.384534e+00   1.300000e+00
7.388267e+00   1.300000e+00
7.392000e+00   1.300000e+00
7.395734e+00   1.300000e+00
7.399467e+00   1.300000e+00
7.403200e+00   1.300000e+00
7.406934e+00   1.300000e+00
7.410667e+00   1.300000e+00
7.414400e+00   1.300000e+00
7.418134e+00   1.300000e+00
7.421867e+00   1.300000e+00
7.425600e+00   1.300000e+00
7.429334e+00   1.300000e+00
7.433067e+00   1.300000e+00
7.436800e+00   1.300000e+00
7.440534e+00   1.300000e+00
7.444267e+00   1.300000e+00
7.448000e+00   1.300000e+00
7.451734e+00   1.300000e+00
7.455467e+00   1.300000e+00
7.459200e+00   1.300000e+00
7.462934e+00   1.300000e+00
7.466667e+00   1.300000e+00
7.470400e+00   1.300000e+00
7.474134e+00   1.300000e+00
7.477867e+00   1.300000e+00
7.481600e+00   1.300000e+00
7.485334e+00   1.300000e+00
7.489067e+00   1.300000e+00
7.492800e+00   1.300000e+00
7.496534e+00   1.300000e+00
7.500267e+00   1.300000e+00
7.504000e+00   1.300000e+00
7.507734e+00   1.300000e+00
7.511467e+00   1.300000e+00
7.515200e+00   1.300000e+00
7.518934e+00   1.300000e+00
7.522667e+00   1.300000e+00
7.526400e+00   1.300000e+00
7.530134e+00   1.300000e+00
7.533867e+00   1.300000e+00
7.537600e+00   1.300000e+00
7.541334e+00   1.300000e+00
7.545067e+00   1.300000e+00
7.548800e+00   1.300000e+00
7.552534e+00   1.300000e+00
7.556267e+00   1.300000e+00
7.560000e+00   1.300000e+00
7.563734e+00   1.300000e+00
7.567467e+00   1.300000e+00
7.571200e+00   1.300000e+00
7.574934e+00   1.300000e+00
7.578667e+00   1.300000e+00
7.582400e+00   1.300000e+00
7.586133e+00   1.300000e+00
7.589867e+00   1.300000e+00
7.593600e+00   1.300000e+00
7.597334e+00   1.300000e+00
7.601067e+00   1.300000e+00
7.604800e+00   1.300000e+00
7.608534e+00   1.250000e+00
7.612267e+00   1.250000e+00
7.616000e+00   1.250000e+00
7.619734e+00   1.250000e+00
7.623467e+00   1.250000e+00
7.627200e+00   1.250000e+00
7.630934e+00   1.250000e+00
7.634667e+00   1.250000e+00
7.638400e+00   1.250000e+00
7.642134e+00   1.250000e+00
7.645867e+00   1.250000e+00
7.649600e+00   1.250000e+00
7.653334e+00   1.250000e+00
7.657067e+00   1.250000e+00
7.660800e+00   1.250000e+00
7.664534e+00   1.250000e+00
7.668267e+00   1.250000e+00
7.672000e+00   1.250000e+00
7.675734e+00   1.250000e+00
7.679467e+00   1.250000e+00
7.683200e+00   1.250000e+00
7.686934e+00   1.250000e+00
7.690667e+00   1.250000e+00
7.694400e+00   1.250000e+00
7.698133e+00   1.250000e+00
7.701867e+00   1.250000e+00
7.705600e+00   1.250000e+00
7.709334e+00   1.250000e+00
7.713067e+00   1.250000e+00
7.716800e+00   1.250000e+00
7.720534e+00   1.250000e+00
7.724267e+00   1.250000e+00
7.728000e+00   1.250000e+00
7.731734e+00   1.250000e+00
7.735467e+00   1.250000e+00
7.739200e+00   1.250000e+00
7.742934e+00   1.250000e+00
7.746667e+00   1.250000e+00
7.750400e+00   1.250000e+00
7.754134e+00   1.250000e+00
7.757867e+00   1.250000e+00
7.761600e+00   1.250000e+00
7.765334e+00   1.250000e+00
7.769067e+00   1.250000e+00
7.772800e+00   1.250000e+00
7.776534e+00   1.250000e+00
7.780267e+00   1.250000e+00
7.784000e+00   1.250000e+00
7.787734e+00   1.250000e+00
7.791467e+00   1.250000e+00
7.795200e+00   1.250000e+00
7.798934e+00   1.250000e+00
7.802667e+00   1.250000e+00
7.806400e+00   1.250000e+00
7.810133e+00   1.250000e+00
7.813867e+00   1.250000e+00
7.817600e+00   1.250000e+00
7.821334e+00   1.250000e+00
7.825067e+00   1.250000e+00
7.828801e+00   1.250000e+00
7.832534e+00   1.250000e+00
7.836267e+00   1.250000e+00
7.840001e+00   1.250000e+00
7.843734e+00   1.250000e+00
7.847467e+00   1.250000e+00
7.851201e+00   1.250000e+00
7.854934e+00   1.250000e+00
7.858667e+00   1.250000e+00
7.862401e+00   1.250000e+00
7.866134e+00   1.250000e+00
7.869867e+00   1.250000e+00
7.873600e+00   1.250000e+00
7.877334e+00   1.250000e+00
7.881067e+00   1.250000e+00
7.884800e+00   1.250000e+00
7.888534e+00   1.250000e+00
7.892267e+00   1.250000e+00
7.896000e+00   1.250000e+00
7.899734e+00   1.250000e+00
7.903467e+00   1.250000e+00
7.907200e+00   1.250000e+00
7.910933e+00   1.250000e+00
7.914667e+00   1.250000e+00
7.918400e+00   1.250000e+00
7.922133e+00   1.250000e+00
7.925867e+00   1.250000e+00
7.929600e+00   1.250000e+00
7.933333e+00   1.250000e+00
7.937067e+00   1.250000e+00
7.940801e+00   1.250000e+00
7.944534e+00   1.250000e+00
7.948267e+00   1.250000e+00
7.952001e+00   1.250000e+00
7.955734e+00   1.250000e+00
7.959467e+00   1.250000e+00
7.963201e+00   1.250000e+00
7.966934e+00   1.250000e+00
7.970667e+00   1.250000e+00
7.974401e+00   1.250000e+00
7.978134e+00   1.250000e+00
7.981867e+00   1.250000e+00
7.985600e+00   1.250000e+00
7.989334e+00   1.250000e+00
7.993067e+00   1.250000e+00
7.996800e+00   1.250000e+00
8.000533e+00   1.250000e+00
8.004267e+00   1.250000e+00
8.008000e+00   1.250000e+00
8.011733e+00   1.250000e+00
8.015467e+00   1.250000e+00
8.019200e+00   1.250000e+00
8.022933e+00   1.250000e+00
8.026667e+00   1.250000e+00
8.030400e+00   1.250000e+00
8.034133e+00   1.250000e+00
8.037867e+00   1.250000e+00
8.041600e+00   1.250000e+00
8.045333e+00   1.250000e+00
8.049067e+00   1.250000e+00
8.052800e+00   1.250000e+00
8.056534e+00   1.250000e+00
8.060267e+00   1.250000e+00
8.064000e+00   1.250000e+00
8.067734e+00   1.250000e+00
8.071467e+00   1.250000e+00
8.075200e+00   1.250000e+00
8.078934e+00   1.250000e+00
8.082667e+00   1.250000e+00
8.086400e+00   1.250000e+00
8.090134e+00   1.250000e+00
8.093867e+00   1.250000e+00
8.097600e+00   1.250000e+00
8.101334e+00   1.250000e+00
8.105067e+00   1.250000e+00
8.108800e+00   1.250000e+00
8.112534e+00   1.250000e+00
8.116267e+00   1.250000e+00
8.120000e+00   1.250000e+00
8.123734e+00   1.250000e+00
8.127467e+00   1.250000e+00
8.131200e+00   1.250000e+00
8.134933e+00   1.250000e+00
8.138667e+00   1.250000e+00
8.142400e+00   1.250000e+00
8.146133e+00   1.250000e+00
8.149867e+00   1.250000e+00
8.153600e+00   1.250000e+00
8.157333e+00   1.250000e+00
8.161067e+00   1.250000e+00
8.164800e+00   1.250000e+00
8.168534e+00   1.250000e+00
8.172267e+00   1.250000e+00
8.176001e+00   1.250000e+00
8.179734e+00   1.250000e+00
8.183467e+00   1.250000e+00
8.187201e+00   1.250000e+00
8.190934e+00   1.250000e+00
8.194667e+00   1.250000e+00
8.198400e+00   1.250000e+00
8.202134e+00   1.250000e+00
8.205867e+00   1.250000e+00
8.209600e+00   1.250000e+00
8.213334e+00   1.250000e+00
8.217067e+00   1.250000e+00
8.220800e+00   1.250000e+00
8.224534e+00   1.250000e+00
8.228267e+00   1.250000e+00
8.232000e+00   1.250000e+00
8.235734e+00   1.250000e+00
8.239467e+00   1.250000e+00
8.243200e+00   1.250000e+00
8.246934e+00   1.250000e+00
8.250667e+00   1.250000e+00
8.254400e+00   1.250000e+00
8.258134e+00   1.250000e+00
8.261867e+00   1.250000e+00
8.265600e+00   1.250000e+00
8.269334e+00   1.250000e+00
8.273067e+00   1.250000e+00
8.276800e+00   1.250000e+00
8.280534e+00   1.250000e+00
8.284267e+00   1.250000e+00
8.288000e+00   1.250000e+00
8.291734e+00   1.250000e+00
8.295467e+00   1.250000e+00
8.299200e+00   1.250000e+00
8.302934e+00   1.250000e+00
8.306667e+00   1.250000e+00
8.310400e+00   1.250000e+00
8.314134e+00   1.250000e+00
8.317867e+00   1.250000e+00
8.321600e+00   1.250000e+00
8.325334e+00   1.250000e+00
8.329067e+00   1.250000e+00
8.332800e+00   1.250000e+00
8.336534e+00   1.250000e+00
8.340267e+00   1.250000e+00
8.344000e+00   1.250000e+00
8.347733e+00   1.250000e+00
8.351467e+00   1.250000e+00
8.355200e+00   1.250000e+00
8.358933e+00   1.250000e+00
8.362667e+00   1.250000e+00
8.366400e+00   1.250000e+00
8.370133e+00   1.250000e+00
8.373867e+00   1.250000e+00
8.377600e+00   1.250000e+00
8.381333e+00   1.250000e+00
8.385067e+00   1.250000e+00
8.388800e+00   1.250000e+00
8.392533e+00   1.250000e+00
8.396267e+00   1.250000e+00
8.400001e+00   1.250000e+00
8.403734e+00   1.250000e+00
8.407467e+00   1.250000e+00
8.411201e+00   1.250000e+00
8.414934e+00   1.250000e+00
8.418667e+00   1.250000e+00
8.422400e+00   1.250000e+00
8.426134e+00   1.250000e+00
8.429867e+00   1.250000e+00
8.433600e+00   1.250000e+00
8.437334e+00   1.250000e+00
8.441067e+00   1.250000e+00
8.444800e+00   1.250000e+00
8.448534e+00   1.250000e+00
8.452267e+00   1.250000e+00
8.456000e+00   1.250000e+00
8.459734e+00   1.250000e+00
8.463467e+00   1.250000e+00
8.467200e+00   1.250000e+00
8.470934e+00   1.250000e+00
8.474667e+00   1.250000e+00
8.478400e+00   1.250000e+00
8.482134e+00   1.250000e+00
8.485867e+00   1.250000e+00
8.489600e+00   1.250000e+00
8.493334e+00   1.250000e+00
8.497066e+00   1.250000e+00
8.500800e+00   1.200000e+00
8.504534e+00   1.200000e+00
8.508266e+00   1.200000e+00
8.512000e+00   1.200000e+00
8.515734e+00   1.200000e+00
8.519467e+00   1.200000e+00
8.523200e+00   1.200000e+00
8.526934e+00   1.200000e+00
8.530667e+00   1.200000e+00
8.534400e+00   1.200000e+00
8.538134e+00   1.200000e+00
8.541867e+00   1.200000e+00
8.545600e+00   1.200000e+00
8.549334e+00   1.200000e+00
8.553067e+00   1.200000e+00
8.556800e+00   1.200000e+00
8.560534e+00   1.200000e+00
8.564267e+00   1.200000e+00
8.568000e+00   1.200000e+00
8.571733e+00   1.200000e+00
8.575467e+00   1.200000e+00
8.579200e+00   1.200000e+00
8.582933e+00   1.200000e+00
8.586667e+00   1.200000e+00
8.590400e+00   1.200000e+00
8.594133e+00   1.200000e+00
8.597867e+00   1.200000e+00
8.601600e+00   1.200000e+00
8.605333e+00   1.200000e+00
8.609067e+00   1.200000e+00
8.612800e+00   1.200000e+00
8.616533e+00   1.200000e+00
8.620267e+00   1.200000e+00
8.624000e+00   1.200000e+00
8.627733e+00   1.200000e+00
8.631467e+00   1.200000e+00
8.635200e+00   1.200000e+00
8.638933e+00   1.200000e+00
8.642667e+00   1.200000e+00
8.646399e+00   1.200000e+00
8.650133e+00   1.200000e+00
8.653867e+00   1.200000e+00
8.657599e+00   1.200000e+00
8.661333e+00   1.200000e+00
8.665067e+00   1.200000e+00
8.668799e+00   1.200000e+00
8.672533e+00   1.200000e+00
8.676267e+00   1.200000e+00
8.679999e+00   1.200000e+00
8.683733e+00   1.200000e+00
8.687467e+00   1.200000e+00
8.691201e+00   1.200000e+00
8.694934e+00   1.200000e+00
8.698668e+00   1.200000e+00
8.702401e+00   1.200000e+00
8.706134e+00   1.200000e+00
8.709867e+00   1.200000e+00
8.713601e+00   1.200000e+00
8.717334e+00   1.200000e+00
8.721067e+00   1.200000e+00
8.724801e+00   1.200000e+00
8.728534e+00   1.200000e+00
8.732267e+00   1.200000e+00
8.736001e+00   1.200000e+00
8.739734e+00   1.200000e+00
8.743467e+00   1.200000e+00
8.747201e+00   1.200000e+00
8.750934e+00   1.200000e+00
8.754667e+00   1.200000e+00
8.758401e+00   1.200000e+00
8.762134e+00   1.200000e+00
8.765867e+00   1.200000e+00
8.769601e+00   1.200000e+00
8.773334e+00   1.200000e+00
8.777067e+00   1.200000e+00
8.780801e+00   1.200000e+00
8.784534e+00   1.200000e+00
8.788267e+00   1.200000e+00
8.792001e+00   1.200000e+00
8.795733e+00   1.200000e+00
8.799467e+00   1.200000e+00
8.803201e+00   1.200000e+00
8.806933e+00   1.200000e+00
8.810667e+00   1.200000e+00
8.814401e+00   1.200000e+00
8.818133e+00   1.200000e+00
8.821867e+00   1.200000e+00
8.825601e+00   1.200000e+00
8.829333e+00   1.200000e+00
8.833067e+00   1.200000e+00
8.836801e+00   1.200000e+00
8.840533e+00   1.200000e+00
8.844267e+00   1.200000e+00
8.848001e+00   1.200000e+00
8.851733e+00   1.200000e+00
8.855467e+00   1.200000e+00
8.859200e+00   1.200000e+00
8.862933e+00   1.200000e+00
8.866667e+00   1.200000e+00
8.870400e+00   1.200000e+00
8.874133e+00   1.200000e+00
8.877867e+00   1.200000e+00
8.881600e+00   1.200000e+00
8.885333e+00   1.200000e+00
8.889067e+00   1.200000e+00
8.892800e+00   1.200000e+00
8.896533e+00   1.200000e+00
8.900267e+00   1.200000e+00
8.904000e+00   1.200000e+00
8.907733e+00   1.200000e+00
8.911467e+00   1.200000e+00
8.915200e+00   1.200000e+00
8.918933e+00   1.200000e+00
8.922668e+00   1.200000e+00
8.926401e+00   1.200000e+00
8.930134e+00   1.200000e+00
8.933867e+00   1.200000e+00
8.937601e+00   1.200000e+00
8.941334e+00   1.200000e+00
8.945067e+00   1.200000e+00
8.948801e+00   1.200000e+00
8.952534e+00   1.200000e+00
8.956267e+00   1.200000e+00
8.960001e+00   1.200000e+00
8.963734e+00   1.200000e+00
8.967467e+00   1.200000e+00
8.971201e+00   1.200000e+00
8.974934e+00   1.200000e+00
8.978667e+00   1.200000e+00
8.982401e+00   1.200000e+00
8.986134e+00   1.200000e+00
8.989867e+00   1.200000e+00
8.993601e+00   1.200000e+00
8.997334e+00   1.200000e+00
9.001067e+00   1.200000e+00
9.004801e+00   1.200000e+00
9.008533e+00   1.200000e+00
9.012267e+00   1.200000e+00
9.016001e+00   1.200000e+00
9.019733e+00   1.200000e+00
9.023467e+00   1.200000e+00
9.027201e+00   1.200000e+00
9.030933e+00   1.200000e+00
9.034667e+00   1.200000e+00
9.038401e+00   1.200000e+00
9.042133e+00   1.200000e+00
9.045867e+00   1.200000e+00
9.049601e+00   1.200000e+00
9.053333e+00   1.200000e+00
9.057067e+00   1.200000e+00
9.060801e+00   1.200000e+00
9.064533e+00   1.200000e+00
9.068267e+00   1.200000e+00
9.072001e+00   1.200000e+00
9.075733e+00   1.200000e+00
9.079467e+00   1.200000e+00
9.083200e+00   1.200000e+00
9.086933e+00   1.200000e+00
9.090667e+00   1.200000e+00
9.094400e+00   1.200000e+00
9.098133e+00   1.200000e+00
9.101867e+00   1.200000e+00
9.105600e+00   1.200000e+00
9.109333e+00   1.200000e+00
9.113067e+00   1.200000e+00
9.116800e+00   1.200000e+00
9.120533e+00   1.200000e+00
9.124267e+00   1.200000e+00
9.128000e+00   1.200000e+00
9.131733e+00   1.150000e+00
9.135467e+00   1.150000e+00
9.139200e+00   1.150000e+00
9.142933e+00   1.150000e+00
9.146667e+00   1.150000e+00
9.150400e+00   1.150000e+00
9.154134e+00   1.150000e+00
9.157867e+00   1.150000e+00
9.161601e+00   1.150000e+00
9.165334e+00   1.150000e+00
9.169067e+00   1.150000e+00
9.172801e+00   1.150000e+00
9.176534e+00   1.150000e+00
9.180267e+00   1.150000e+00
9.184001e+00   1.150000e+00
9.187734e+00   1.150000e+00
9.191467e+00   1.150000e+00
9.195201e+00   1.150000e+00
9.198934e+00   1.150000e+00
9.202667e+00   1.150000e+00
9.206401e+00   1.150000e+00
9.210134e+00   1.150000e+00
9.213867e+00   1.150000e+00
9.217601e+00   1.150000e+00
9.221334e+00   1.150000e+00
9.225067e+00   1.150000e+00
9.228801e+00   1.150000e+00
9.232533e+00   1.150000e+00
9.236267e+00   1.150000e+00
9.240001e+00   1.150000e+00
9.243733e+00   1.150000e+00
9.247467e+00   1.150000e+00
9.251201e+00   1.150000e+00
9.254933e+00   1.150000e+00
9.258667e+00   1.150000e+00
9.262401e+00   1.150000e+00
9.266133e+00   1.150000e+00
9.269867e+00   1.150000e+00
9.273601e+00   1.150000e+00
9.277333e+00   1.150000e+00
9.281067e+00   1.150000e+00
9.284801e+00   1.150000e+00
9.288533e+00   1.150000e+00
9.292267e+00   1.150000e+00
9.296000e+00   1.150000e+00
9.299733e+00   1.150000e+00
9.303467e+00   1.150000e+00
9.307200e+00   1.150000e+00
9.310933e+00   1.150000e+00
9.314667e+00   1.150000e+00
9.318400e+00   1.150000e+00
9.322133e+00   1.150000e+00
9.325867e+00   1.150000e+00
9.329600e+00   1.150000e+00
9.333333e+00   1.150000e+00
9.337067e+00   1.150000e+00
9.340800e+00   1.150000e+00
9.344533e+00   1.150000e+00
9.348267e+00   1.150000e+00
9.352000e+00   1.150000e+00
9.355733e+00   1.150000e+00
9.359467e+00   1.150000e+00
9.363200e+00   1.150000e+00
9.366933e+00   1.150000e+00
9.370667e+00   1.150000e+00
9.374400e+00   1.150000e+00
9.378133e+00   1.150000e+00
9.381866e+00   1.150000e+00
9.385601e+00   1.150000e+00
9.389334e+00   1.150000e+00
9.393067e+00   1.150000e+00
9.396801e+00   1.150000e+00
9.400534e+00   1.150000e+00
9.404267e+00   1.150000e+00
9.408001e+00   1.150000e+00
9.411734e+00   1.150000e+00
9.415467e+00   1.150000e+00
9.419201e+00   1.150000e+00
9.422934e+00   1.150000e+00
9.426667e+00   1.150000e+00
9.430401e+00   1.150000e+00
9.434134e+00   1.150000e+00
9.437867e+00   1.150000e+00
9.441601e+00   1.150000e+00
9.445333e+00   1.150000e+00
9.449067e+00   1.150000e+00
9.452801e+00   1.150000e+00
9.456533e+00   1.150000e+00
9.460267e+00   1.150000e+00
9.464001e+00   1.150000e+00
9.467733e+00   1.150000e+00
9.471467e+00   1.150000e+00
9.475201e+00   1.150000e+00
9.478933e+00   1.150000e+00
9.482667e+00   1.150000e+00
9.486401e+00   1.150000e+00
9.490133e+00   1.150000e+00
9.493867e+00   1.150000e+00
9.497601e+00   1.150000e+00
9.501333e+00   1.150000e+00
9.505067e+00   1.150000e+00
9.508801e+00   1.150000e+00
9.512533e+00   1.150000e+00
9.516267e+00   1.150000e+00
9.520000e+00   1.150000e+00
9.523733e+00   1.150000e+00
9.527467e+00   1.150000e+00
9.531200e+00   1.150000e+00
9.534933e+00   1.150000e+00
9.538667e+00   1.150000e+00
9.542400e+00   1.150000e+00
9.546133e+00   1.150000e+00
9.549867e+00   1.150000e+00
9.553600e+00   1.150000e+00
9.557333e+00   1.150000e+00
9.561067e+00   1.150000e+00
9.564800e+00   1.150000e+00
9.568533e+00   1.150000e+00
9.572267e+00   1.150000e+00
9.576000e+00   1.150000e+00
9.579733e+00   1.150000e+00
9.583467e+00   1.150000e+00
9.587200e+00   1.150000e+00
9.590933e+00   1.150000e+00
9.594666e+00   1.150000e+00
9.598400e+00   1.150000e+00
9.602133e+00   1.150000e+00
9.605866e+00   1.150000e+00
9.609600e+00   1.150000e+00
9.613333e+00   1.150000e+00
9.617067e+00   1.150000e+00
9.620801e+00   1.150000e+00
9.624534e+00   1.150000e+00
9.628267e+00   1.150000e+00
9.632001e+00   1.150000e+00
9.635734e+00   1.150000e+00
9.639467e+00   1.150000e+00
9.643201e+00   1.150000e+00
9.646934e+00   1.150000e+00
9.650667e+00   1.150000e+00
9.654401e+00   1.150000e+00
9.658134e+00   1.150000e+00
9.661867e+00   1.150000e+00
9.665601e+00   1.150000e+00
9.669333e+00   1.150000e+00
9.673067e+00   1.150000e+00
9.676801e+00   1.150000e+00
9.680533e+00   1.150000e+00
9.684267e+00   1.150000e+00
9.688001e+00   1.150000e+00
9.691733e+00   1.150000e+00
9.695467e+00   1.150000e+00
9.699201e+00   1.150000e+00
9.702933e+00   1.150000e+00
9.706667e+00   1.150000e+00
9.710401e+00   1.150000e+00
9.714133e+00   1.150000e+00
9.717867e+00   1.150000e+00
9.721601e+00   1.150000e+00
9.725333e+00   1.150000e+00
9.729067e+00   1.150000e+00
9.732800e+00   1.150000e+00
9.736533e+00   1.150000e+00
9.740267e+00   1.150000e+00
9.744000e+00   1.150000e+00
9.747733e+00   1.150000e+00
9.751467e+00   1.150000e+00
9.755200e+00   1.150000e+00
9.758933e+00   1.150000e+00
9.762667e+00   1.150000e+00
9.766400e+00   1.150000e+00
9.770133e+00   1.150000e+00
9.773867e+00   1.150000e+00
9.777600e+00   1.150000e+00
9.781333e+00   1.150000e+00
9.785067e+00   1.150000e+00
9.788800e+00   1.150000e+00
9.792533e+00   1.150000e+00
9.796267e+00   1.150000e+00
9.800000e+00   1.150000e+00
9.803733e+00   1.150000e+00
9.807467e+00   1.150000e+00
9.811200e+00   1.150000e+00
9.814933e+00   1.150000e+00
9.818666e+00   1.100000e+00
9.822400e+00   1.100000e+00
9.826133e+00   1.100000e+00
9.829866e+00   1.100000e+00
9.833600e+00   1.100000e+00
9.837333e+00   1.100000e+00
9.841066e+00   1.100000e+00
9.844800e+00   1.100000e+00
9.848535e+00   1.100000e+00
9.852267e+00   1.100000e+00
9.856001e+00   1.100000e+00
9.859735e+00   1.100000e+00
9.863467e+00   1.100000e+00
9.867201e+00   1.100000e+00
9.870934e+00   1.100000e+00
9.874667e+00   1.100000e+00
9.878401e+00   1.100000e+00
9.882134e+00   1.100000e+00
9.885867e+00   1.100000e+00
9.889601e+00   1.100000e+00
9.893334e+00   1.100000e+00
9.897067e+00   1.100000e+00
9.900801e+00   1.100000e+00
9.904534e+00   1.100000e+00
9.908267e+00   1.100000e+00
9.912001e+00   1.100000e+00
9.915734e+00   1.100000e+00
9.919467e+00   1.100000e+00
9.923201e+00   1.100000e+00
9.926934e+00   1.100000e+00
9.930667e+00   1.100000e+00
9.934401e+00   1.100000e+00
9.938134e+00   1.100000e+00
9.941867e+00   1.100000e+00
9.945601e+00   1.100000e+00
9.949334e+00   1.100000e+00
9.953067e+00   1.100000e+00
9.956800e+00   1.100000e+00
9.960534e+00   1.100000e+00
9.964267e+00   1.100000e+00
9.968000e+00   1.100000e+00
9.971734e+00   1.100000e+00
9.975467e+00   1.100000e+00
9.979200e+00   1.100000e+00
9.982934e+00   1.100000e+00
9.986667e+00   1.100000e+00
9.990400e+00   1.100000e+00
9.994134e+00   1.100000e+00
9.997867e+00   1.100000e+00
1.000160e+01   1.100000e+00
1.000533e+01   1.100000e+00
1.000907e+01   1.100000e+00
1.001280e+01   1.100000e+00
1.001653e+01   1.100000e+00
1.002027e+01   1.100000e+00
1.002400e+01   1.100000e+00
1.002773e+01   1.100000e+00
1.003147e+01   1.100000e+00
1.003520e+01   1.100000e+00
1.003893e+01   1.100000e+00
1.004267e+01   1.100000e+00
1.004640e+01   1.100000e+00
1.005013e+01   1.100000e+00
1.005387e+01   1.100000e+00
1.005760e+01   1.100000e+00
1.006133e+01   1.100000e+00
1.006507e+01   1.100000e+00
1.006880e+01   1.100000e+00
1.007253e+01   1.100000e+00
1.007627e+01   1.100000e+00
1.008000e+01   1.100000e+00
1.008373e+01   1.100000e+00
1.008747e+01   1.100000e+00
1.009120e+01   1.100000e+00
1.009493e+01   1.100000e+00
1.009867e+01   1.100000e+00
1.010240e+01   1.100000e+00
1.010613e+01   1.100000e+00
1.010987e+01   1.100000e+00
1.011360e+01   1.050000e+00
1.011733e+01   1.050000e+00
1.012107e+01   1.050000e+00
1.012480e+01   1.050000e+00
1.012853e+01   1.050000e+00
1.013227e+01   1.050000e+00
1.013600e+01   1.050000e+00
1.013973e+01   1.050000e+00
1.014347e+01   1.050000e+00
1.014720e+01   1.050000e+00
1.015093e+01   1.050000e+00
1.015467e+01   1.050000e+00
1.015840e+01   1.050000e+00
1.016213e+01   1.050000e+00
1.016587e+01   1.050000e+00
1.016960e+01   1.050000e+00
1.017333e+01   1.050000e+00
1.017707e+01   1.050000e+00
1.018080e+01   1.050000e+00
1.018453e+01   1.050000e+00
1.018827e+01   1.050000e+00
1.019200e+01   1.050000e+00
1.019573e+01   1.050000e+00
1.019947e+01   1.050000e+00
1.020320e+01   1.050000e+00
1.020693e+01   1.050000e+00
1.021067e+01   1.050000e+00
1.021440e+01   1.050000e+00
1.021813e+01   1.050000e+00
1.022187e+01   1.050000e+00
1.022560e+01   1.050000e+00
1.022933e+01   1.050000e+00
1.023307e+01   1.050000e+00
1.023680e+01   1.050000e+00
1.024053e+01   1.050000e+00
1.024427e+01   1.050000e+00
1.024800e+01   1.050000e+00
1.025173e+01   1.050000e+00
1.025547e+01   1.050000e+00
1.025920e+01   1.050000e+00
1.026293e+01   1.050000e+00
1.026667e+01   1.050000e+00
1.027040e+01   1.050000e+00
1.027413e+01   1.050000e+00
1.027787e+01   1.050000e+00
1.028160e+01   1.050000e+00
1.028533e+01   1.050000e+00
1.028907e+01   1.050000e+00
1.029280e+01   1.050000e+00
1.029653e+01   1.050000e+00
1.030027e+01   1.050000e+00
1.030400e+01   1.050000e+00
1.030773e+01   1.050000e+00
1.031147e+01   1.050000e+00
1.031520e+01   1.050000e+00
1.031893e+01   1.050000e+00
1.032267e+01   1.050000e+00
1.032640e+01   1.050000e+00
1.033013e+01   1.050000e+00
1.033387e+01   1.050000e+00
1.033760e+01   1.050000e+00
1.034133e+01   1.050000e+00
1.034507e+01   1.050000e+00
1.034880e+01   1.050000e+00
1.035253e+01   1.050000e+00
1.035627e+01   1.050000e+00
1.036000e+01   1.050000e+00
1.036373e+01   1.050000e+00
1.036747e+01   1.050000e+00
1.037120e+01   1.050000e+00
1.037493e+01   1.050000e+00
1.037867e+01   1.050000e+00
1.038240e+01   1.050000e+00
1.038613e+01   1.050000e+00
1.038987e+01   1.050000e+00
1.039360e+01   1.050000e+00
1.039733e+01   1.050000e+00
1.040107e+01   1.050000e+00
1.040480e+01   1.000000e+00
1.040853e+01   1.000000e+00
1.041227e+01   1.000000e+00
1.041600e+01   1.000000e+00
1.041973e+01   1.000000e+00
1.042347e+01   1.000000e+00
1.042720e+01   1.000000e+00
1.043093e+01   1.000000e+00
1.043467e+01   1.000000e+00
1.043840e+01   1.000000e+00
1.044213e+01   1.000000e+00
1.044587e+01   1.000000e+00
1.044960e+01   1.000000e+00
1.045333e+01   1.000000e+00
1.045707e+01   1.000000e+00
1.046080e+01   1.000000e+00
1.046453e+01   1.000000e+00
1.046827e+01   1.000000e+00
1.047200e+01   1.000000e+00
1.047573e+01   1.000000e+00
1.047947e+01   1.000000e+00
1.048320e+01   1.000000e+00
1.048693e+01   1.000000e+00
1.049067e+01   1.000000e+00
1.049440e+01   1.000000e+00
1.049813e+01   1.000000e+00
1.050187e+01   1.000000e+00
1.050560e+01   1.000000e+00
1.050933e+01   1.000000e+00
1.051307e+01   1.000000e+00
1.051680e+01   1.000000e+00
1.052053e+01   1.000000e+00
1.052427e+01   1.000000e+00
1.052800e+01   1.000000e+00
1.053173e+01   1.000000e+00
1.053547e+01   1.000000e+00
1.053920e+01   1.000000e+00
1.054293e+01   1.000000e+00
1.054667e+01   1.000000e+00
1.055040e+01   1.000000e+00
1.055413e+01   1.000000e+00
1.055787e+01   1.000000e+00
1.056160e+01   1.000000e+00
1.056533e+01   1.000000e+00
1.056907e+01   1.000000e+00
1.057280e+01   1.000000e+00
1.057653e+01   1.000000e+00
1.058027e+01   1.000000e+00
1.058400e+01   1.000000e+00
1.058773e+01   1.000000e+00
1.059147e+01   1.000000e+00
1.059520e+01   1.000000e+00
1.059893e+01   1.000000e+00
1.060267e+01   1.000000e+00
1.060640e+01   1.000000e+00
1.061013e+01   1.000000e+00
1.061387e+01   1.000000e+00
1.061760e+01   1.000000e+00
1.062133e+01   9.500000e-01
1.062507e+01   9.500000e-01
1.062880e+01   9.500000e-01
1.063253e+01   9.500000e-01
1.063627e+01   9.500000e-01
1.064000e+01   9.500000e-01
1.064373e+01   9.500000e-01
1.064747e+01   9.500000e-01
1.065120e+01   9.500000e-01
1.065493e+01   9.500000e-01
1.065867e+01   9.500000e-01
1.066240e+01   9.500000e-01
1.066613e+01   9.500000e-01
1.066987e+01   9.500000e-01
1.067360e+01   9.500000e-01
1.067733e+01   9.500000e-01
1.068107e+01   9.500000e-01
1.068480e+01   9.500000e-01
1.068853e+01   9.500000e-01
1.069227e+01   9.500000e-01
1.069600e+01   9.500000e-01
1.069973e+01   9.500000e-01
1.070347e+01   9.500000e-01
1.070720e+01   9.500000e-01
1.071093e+01   9.500000e-01
1.071467e+01   9.500000e-01
1.071840e+01   9.500000e-01
1.072213e+01   9.500000e-01
1.072587e+01   9.500000e-01
1.072960e+01   9.500000e-01
1.073333e+01   9.500000e-01
1.073707e+01   9.500000e-01
1.074080e+01   9.500000e-01
1.074453e+01   9.500000e-01
1.074827e+01   9.500000e-01
1.075200e+01   9.500000e-01
1.075573e+01   9.500000e-01
1.075947e+01   9.500000e-01
1.076320e+01   9.500000e-01
1.076693e+01   9.500000e-01
1.077067e+01   9.500000e-01
1.077440e+01   9.500000e-01
1.077813e+01   9.500000e-01
1.078187e+01   9.500000e-01
1.078560e+01   9.500000e-01
1.078933e+01   9.500000e-01
1.079307e+01   9.500000e-01
1.079680e+01   9.000000e-01
1.080053e+01   9.000000e-01
1.080427e+01   9.000000e-01
1.080800e+01   9.000000e-01
1.081173e+01   9.000000e-01
1.081547e+01   9.000000e-01
1.081920e+01   9.000000e-01
1.082293e+01   9.000000e-01
1.082667e+01   9.000000e-01
1.083040e+01   9.000000e-01
1.083413e+01   9.000000e-01
1.083787e+01   9.000000e-01
1.084160e+01   9.000000e-01
1.084533e+01   9.000000e-01
1.084907e+01   9.000000e-01
1.085280e+01   9.000000e-01
1.085653e+01   9.000000e-01
1.086027e+01   9.000000e-01
1.086400e+01   9.000000e-01
1.086773e+01   9.000000e-01
1.087147e+01   9.000000e-01
1.087520e+01   9.000000e-01
1.087893e+01   9.000000e-01
1.088267e+01   9.000000e-01
1.088640e+01   9.000000e-01
1.089013e+01   9.000000e-01
1.089387e+01   9.000000e-01
1.089760e+01   9.000000e-01
1.090133e+01   9.000000e-01
1.090507e+01   9.000000e-01
1.090880e+01   9.000000e-01
1.091253e+01   9.000000e-01
1.091627e+01   9.000000e-01
1.092000e+01   9.000000e-01
1.092373e+01   9.000000e-01
1.092747e+01   9.000000e-01
1.093120e+01   9.000000e-01
1.093493e+01   9.000000e-01
1.093867e+01   9.000000e-01
1.094240e+01   9.000000e-01
1.094613e+01   9.000000e-01
1.094987e+01   9.000000e-01
1.095360e+01   9.000000e-01
1.095733e+01   9.000000e-01
1.096107e+01   9.000000e-01
1.096480e+01   9.000000e-01
1.096853e+01   9.000000e-01
1.097227e+01   9.000000e-01
1.097600e+01   9.000000e-01
1.097973e+01   9.000000e-01
1.098347e+01   9.000000e-01
1.098720e+01   9.000000e-01
1.099093e+01   9.000000e-01
1.099467e+01   9.000000e-01
1.099840e+01   9.000000e-01
1.100213e+01   9.000000e-01
1.100587e+01   9.000000e-01
1.100960e+01   9.000000e-01
1.101333e+01   9.000000e-01
1.101707e+01   9.000000e-01
1.102080e+01   9.000000e-01
1.102453e+01   9.000000e-01
1.102827e+01   9.000000e-01
1.103200e+01   9.000000e-01
1.103573e+01   9.000000e-01
1.103947e+01   9.000000e-01
1.104320e+01   9.000000e-01
1.104693e+01   9.000000e-01
1.105067e+01   9.000000e-01
1.105440e+01   9.000000e-01
1.105813e+01   9.000000e-01
1.106187e+01   9.000000e-01
1.106560e+01   9.000000e-01
1.106933e+01   9.000000e-01
1.107307e+01   9.000000e-01
1.107680e+01   9.000000e-01
1.108053e+01   9.000000e-01
1.108427e+01   9.000000e-01
1.108800e+01   9.000000e-01
1.109173e+01   9.000000e-01
1.109547e+01   9.000000e-01
1.109920e+01   9.000000e-01
1.110293e+01   9.000000e-01
1.110667e+01   9.000000e-01
1.111040e+01   9.000000e-01
1.111413e+01   9.000000e-01
1.111787e+01   9.000000e-01
1.112160e+01   9.000000e-01
1.112533e+01   9.000000e-01
1.112907e+01   9.000000e-01
1.113280e+01   9.000000e-01
1.113653e+01   9.000000e-01
1.114027e+01   9.000000e-01
1.114400e+01   9.000000e-01
1.114773e+01   9.000000e-01
1.115147e+01   9.000000e-01
1.115520e+01   9.000000e-01
1.115893e+01   9.000000e-01
1.116267e+01   9.000000e-01
1.116640e+01   9.000000e-01
1.117013e+01   9.000000e-01
1.117387e+01   9.000000e-01
1.117760e+01   9.000000e-01
1.118133e+01   9.000000e-01
1.118507e+01   9.000000e-01
1.118880e+01   9.000000e-01
1.119253e+01   9.000000e-01
1.119627e+01   9.000000e-01
1.120000e+01   9.000000e-01
1.120373e+01   9.000000e-01
1.120747e+01   8.500000e-01
1.121120e+01   9.000000e-01
1.121493e+01   8.500000e-01
1.121867e+01   8.500000e-01
1.122240e+01   8.500000e-01
1.122613e+01   8.500000e-01
1.122987e+01   8.500000e-01
1.123360e+01   8.500000e-01
1.123733e+01   8.500000e-01
1.124107e+01   8.500000e-01
1.124480e+01   8.500000e-01
1.124853e+01   8.500000e-01
1.125227e+01   8.500000e-01
1.125600e+01   8.500000e-01
1.125973e+01   8.500000e-01
1.126347e+01   8.500000e-01
1.126720e+01   8.500000e-01
1.127093e+01   8.500000e-01
1.127467e+01   8.500000e-01
1.127840e+01   8.500000e-01
1.128213e+01   8.500000e-01
1.128587e+01   8.500000e-01
1.128960e+01   8.500000e-01
1.129333e+01   8.500000e-01
1.129707e+01   8.500000e-01
1.130080e+01   8.500000e-01
1.130453e+01   8.500000e-01
1.130827e+01   8.500000e-01
1.131200e+01   8.500000e-01
1.131573e+01   8.500000e-01
1.131947e+01   8.500000e-01
1.132320e+01   8.500000e-01
1.132693e+01   8.500000e-01
1.133067e+01   8.500000e-01
1.133440e+01   8.500000e-01
1.133813e+01   8.500000e-01
1.134187e+01   8.500000e-01
1.134560e+01   8.500000e-01
1.134933e+01   8.500000e-01
1.135307e+01   8.500000e-01
1.135680e+01   8.500000e-01
1.136053e+01   8.500000e-01
1.136427e+01   8.500000e-01
1.136800e+01   8.500000e-01
1.137173e+01   8.500000e-01
1.137547e+01   8.500000e-01
1.137920e+01   8.500000e-01
1.138293e+01   8.500000e-01
1.138667e+01   8.500000e-01
1.139040e+01   8.500000e-01
1.139413e+01   8.500000e-01
1.139787e+01   8.500000e-01
1.140160e+01   8.500000e-01
1.140533e+01   8.500000e-01
1.140907e+01   8.500000e-01
1.141280e+01   8.500000e-01
1.141653e+01   8.500000e-01
1.142027e+01   8.500000e-01
1.142400e+01   8.500000e-01
1.142773e+01   8.500000e-01
1.143147e+01   8.500000e-01
1.143520e+01   8.500000e-01
1.143893e+01   8.500000e-01
1.144267e+01   8.500000e-01
1.144640e+01   8.500000e-01
1.145013e+01   8.500000e-01
1.145387e+01   8.500000e-01
1.145760e+01   8.500000e-01
1.146133e+01   8.500000e-01
1.146507e+01   8.500000e-01
1.146880e+01   8.500000e-01
1.147253e+01   8.500000e-01
1.147627e+01   8.500000e-01
1.148000e+01   8.500000e-01
1.148373e+01   8.500000e-01
1.148747e+01   8.500000e-01
1.149120e+01   8.500000e-01
1.149493e+01   8.500000e-01
1.149867e+01   8.500000e-01
1.150240e+01   8.500000e-01
1.150613e+01   8.500000e-01
1.150987e+01   8.500000e-01
1.151360e+01   8.500000e-01
1.151733e+01   8.500000e-01
1.152107e+01   8.500000e-01
1.152480e+01   8.500000e-01
1.152853e+01   8.500000e-01
1.153227e+01   8.500000e-01
1.153600e+01   8.500000e-01
1.153973e+01   8.500000e-01
1.154347e+01   8.500000e-01
1.154720e+01   8.500000e-01
1.155093e+01   8.500000e-01
1.155467e+01   8.500000e-01
1.155840e+01   8.500000e-01
1.156213e+01   8.500000e-01
1.156587e+01   8.500000e-01
1.156960e+01   8.500000e-01
1.157333e+01   8.500000e-01
1.157707e+01   8.500000e-01
1.158080e+01   8.500000e-01
1.158453e+01   8.500000e-01
1.158827e+01   8.500000e-01
1.159200e+01   8.500000e-01
1.159573e+01   8.500000e-01
1.159947e+01   8.500000e-01
1.160320e+01   8.500000e-01
1.160693e+01   8.500000e-01
1.161067e+01   8.500000e-01
1.161440e+01   8.500000e-01
1.161813e+01   8.500000e-01
1.162187e+01   8.500000e-01
1.162560e+01   8.500000e-01
1.162933e+01   8.500000e-01
1.163307e+01   8.500000e-01
1.163680e+01   8.500000e-01
1.164053e+01   8.500000e-01
1.164427e+01   8.500000e-01
1.164800e+01   8.500000e-01
1.165173e+01   8.500000e-01
1.165547e+01   8.500000e-01
1.165920e+01   8.500000e-01
1.166293e+01   8.500000e-01
1.166667e+01   8.500000e-01
1.167040e+01   8.500000e-01
1.167413e+01   8.500000e-01
1.167787e+01   8.500000e-01
1.168160e+01   8.500000e-01
1.168533e+01   8.500000e-01
1.168907e+01   8.500000e-01
1.169280e+01   8.500000e-01
1.169653e+01   8.500000e-01
1.170027e+01   8.500000e-01
1.170400e+01   8.500000e-01
1.170773e+01   8.500000e-01
1.171147e+01   8.500000e-01
1.171520e+01   8.500000e-01
1.171893e+01   8.500000e-01
1.172267e+01   8.500000e-01
1.172640e+01   8.500000e-01
1.173013e+01   8.500000e-01
1.173387e+01   8.500000e-01
1.173760e+01   8.500000e-01
1.174133e+01   8.500000e-01
1.174507e+01   8.500000e-01
1.174880e+01   8.500000e-01
1.175253e+01   8.000000e-01
1.175627e+01   8.000000e-01
1.176000e+01   8.000000e-01
1.176373e+01   8.000000e-01
1.176747e+01   8.000000e-01
1.177120e+01   8.000000e-01
1.177493e+01   8.000000e-01
1.177867e+01   8.000000e-01
1.178240e+01   8.000000e-01
1.178613e+01   8.000000e-01
1.178987e+01   8.000000e-01
1.179360e+01   8.000000e-01
1.179733e+01   8.000000e-01
1.180107e+01   8.000000e-01
1.180480e+01   8.000000e-01
1.180853e+01   8.000000e-01
1.181227e+01   8.000000e-01
1.181600e+01   8.000000e-01
1.181973e+01   8.000000e-01
1.182347e+01   8.000000e-01
1.182720e+01   8.000000e-01
1.183093e+01   8.000000e-01
1.183467e+01   8.000000e-01
1.183840e+01   8.000000e-01
1.184213e+01   8.000000e-01
1.184587e+01   8.000000e-01
1.184960e+01   8.000000e-01
1.185333e+01   8.000000e-01
1.185707e+01   8.000000e-01
1.186080e+01   8.000000e-01
1.186453e+01   8.000000e-01
1.186827e+01   8.000000e-01
1.187200e+01   8.000000e-01
1.187573e+01   8.000000e-01
1.187947e+01   8.000000e-01
1.188320e+01   8.000000e-01
1.188693e+01   8.000000e-01
1.189067e+01   8.000000e-01
1.189440e+01   8.000000e-01
1.189813e+01   8.000000e-01
1.190187e+01   8.000000e-01
1.190560e+01   8.000000e-01
1.190933e+01   8.000000e-01
1.191307e+01   8.000000e-01
1.191680e+01   8.000000e-01
1.192053e+01   8.000000e-01
1.192427e+01   8.000000e-01
1.192800e+01   8.000000e-01
1.193173e+01   8.000000e-01
1.193547e+01   8.000000e-01
1.193920e+01   8.000000e-01
1.194293e+01   8.000000e-01
1.194667e+01   8.000000e-01
1.195040e+01   8.000000e-01
1.195413e+01   8.000000e-01
1.195787e+01   8.000000e-01
1.196160e+01   8.000000e-01
1.196533e+01   8.000000e-01
1.196907e+01   8.000000e-01
1.197280e+01   8.000000e-01
1.197653e+01   8.000000e-01
1.198027e+01   8.000000e-01
1.198400e+01   8.000000e-01
1.198773e+01   8.000000e-01
1.199147e+01   8.000000e-01
1.199520e+01   8.000000e-01
1.199893e+01   8.000000e-01
1.200267e+01   8.000000e-01
1.200640e+01   8.000000e-01
1.201013e+01   8.000000e-01
1.201387e+01   8.000000e-01
1.201760e+01   8.000000e-01
1.202133e+01   8.000000e-01
1.202507e+01   8.000000e-01
1.202880e+01   8.000000e-01
1.203253e+01   8.000000e-01
1.203627e+01   8.000000e-01
1.204000e+01   7.500000e-01
1.204373e+01   7.500000e-01
1.204747e+01   7.500000e-01
1.205120e+01   7.500000e-01
1.205493e+01   7.500000e-01
1.205867e+01   7.500000e-01
1.206240e+01   7.500000e-01
1.206613e+01   7.500000e-01
1.206987e+01   7.500000e-01
1.207360e+01   7.500000e-01
1.207733e+01   7.500000e-01
1.208107e+01   7.500000e-01
1.208480e+01   7.500000e-01
1.208853e+01   7.500000e-01
1.209227e+01   7.500000e-01
1.209600e+01   7.500000e-01
1.209973e+01   7.500000e-01
1.210347e+01   7.500000e-01
1.210720e+01   7.500000e-01
1.211093e+01   7.500000e-01
1.211467e+01   7.500000e-01
1.211840e+01   7.500000e-01
1.212213e+01   7.500000e-01
1.212587e+01   7.500000e-01
1.212960e+01   7.500000e-01
1.213333e+01   7.500000e-01
1.213707e+01   7.500000e-01
1.214080e+01   7.500000e-01
1.214453e+01   7.500000e-01
1.214827e+01   7.500000e-01
1.215200e+01   7.500000e-01
1.215573e+01   7.500000e-01
1.215947e+01   7.500000e-01
1.216320e+01   7.500000e-01
1.216693e+01   7.500000e-01
1.217067e+01   7.500000e-01
1.217440e+01   7.500000e-01
1.217813e+01   7.500000e-01
1.218187e+01   7.500000e-01
1.218560e+01   7.500000e-01
1.218933e+01   7.500000e-01
1.219307e+01   7.500000e-01
1.219680e+01   7.500000e-01
1.220053e+01   7.500000e-01
1.220427e+01   7.500000e-01
1.220800e+01   7.500000e-01
1.221173e+01   7.500000e-01
1.221547e+01   7.500000e-01
1.221920e+01   7.500000e-01
1.222293e+01   7.500000e-01
1.222667e+01   7.500000e-01
1.223040e+01   7.500000e-01
1.223413e+01   7.500000e-01
1.223787e+01   7.500000e-01
1.224160e+01   7.500000e-01
1.224533e+01   7.500000e-01
1.224907e+01   7.500000e-01
1.225280e+01   7.500000e-01
1.225653e+01   7.500000e-01
1.226027e+01   7.500000e-01
1.226400e+01   7.500000e-01
1.226773e+01   7.500000e-01
1.227147e+01   7.500000e-01
1.227520e+01   7.500000e-01
1.227893e+01   7.500000e-01
1.228267e+01   7.500000e-01
1.228640e+01   7.500000e-01
1.229013e+01   7.500000e-01
1.229387e+01   7.500000e-01
1.229760e+01   7.500000e-01
1.230133e+01   7.500000e-01
1.230507e+01   7.500000e-01
1.230880e+01   7.500000e-01
1.231253e+01   7.500000e-01
1.231627e+01   7.500000e-01
1.232000e+01   7.500000e-01
1.232373e+01   7.500000e-01
1.232747e+01   7.500000e-01
1.233120e+01   7.500000e-01
1.233493e+01   7.500000e-01
1.233867e+01   7.500000e-01
1.234240e+01   7.500000e-01
1.234613e+01   7.500000e-01
1.234987e+01   7.500000e-01
1.235360e+01   7.500000e-01
1.235733e+01   7.500000e-01
1.236107e+01   7.000000e-01
1.236480e+01   7.000000e-01
1.236853e+01   7.000000e-01
1.237227e+01   7.000000e-01
1.237600e+01   7.000000e-01
1.237973e+01   7.000000e-01
1.238347e+01   7.000000e-01
1.238720e+01   7.000000e-01
1.239093e+01   7.000000e-01
1.239467e+01   7.000000e-01
1.239840e+01   7.000000e-01
1.240213e+01   7.000000e-01
1.240587e+01   7.000000e-01
1.240960e+01   7.000000e-01
1.241333e+01   7.000000e-01
1.241707e+01   7.000000e-01
1.242080e+01   7.000000e-01
1.242453e+01   7.000000e-01
1.242827e+01   7.000000e-01
1.243200e+01   7.000000e-01
1.243573e+01   7.000000e-01
1.243947e+01   7.000000e-01
1.244320e+01   7.000000e-01
1.244693e+01   7.000000e-01
1.245067e+01   7.000000e-01
1.245440e+01   7.000000e-01
1.245813e+01   7.000000e-01
1.246187e+01   7.000000e-01
1.246560e+01   7.000000e-01
1.246933e+01   7.000000e-01
1.247307e+01   7.000000e-01
1.247680e+01   7.000000e-01
1.248053e+01   7.000000e-01
1.248427e+01   7.000000e-01
1.248800e+01   7.000000e-01
1.249173e+01   7.000000e-01
1.249547e+01   7.000000e-01
1.249920e+01   7.000000e-01
1.250293e+01   7.000000e-01
1.250667e+01   6.500000e-01
1.251040e+01   6.500000e-01
1.251413e+01   6.500000e-01
1.251787e+01   6.500000e-01
1.252160e+01   6.500000e-01
1.252533e+01   6.500000e-01
1.252907e+01   6.500000e-01
1.253280e+01   6.500000e-01
1.253653e+01   6.500000e-01
1.254027e+01   6.500000e-01
1.254400e+01   6.500000e-01
1.254773e+01   6.500000e-01
1.255147e+01   6.500000e-01
1.255520e+01   6.500000e-01
1.255893e+01   6.500000e-01
1.256267e+01   6.500000e-01
1.256640e+01   6.500000e-01
1.257013e+01   6.500000e-01
1.257387e+01   6.500000e-01
1.257760e+01   6.500000e-01
1.258133e+01   6.500000e-01
1.258507e+01   6.500000e-01
1.258880e+01   6.500000e-01
1.259253e+01   6.500000e-01
1.259627e+01   6.500000e-01
1.260000e+01   6.500000e-01
1.260373e+01   6.500000e-01
1.260747e+01   6.500000e-01
1.261120e+01   6.500000e-01
1.261493e+01   6.500000e-01
1.261867e+01   6.500000e-01
1.262240e+01   6.500000e-01
1.262613e+01   6.500000e-01
1.262987e+01   6.500000e-01
1.263360e+01   6.500000e-01
1.263733e+01   6.000000e-01
1.264107e+01   6.000000e-01
1.264480e+01   6.000000e-01
1.264853e+01   6.000000e-01
1.265227e+01   6.000000e-01
1.265600e+01   6.000000e-01
1.265973e+01   6.000000e-01
1.266347e+01   6.000000e-01
1.266720e+01   6.000000e-01
1.267093e+01   6.000000e-01
1.267467e+01   6.000000e-01
1.267840e+01   6.000000e-01
1.268213e+01   6.000000e-01
1.268587e+01   6.000000e-01
1.268960e+01   6.000000e-01
1.269333e+01   6.000000e-01
1.269707e+01   6.000000e-01
1.270080e+01   6.000000e-01
1.270453e+01   6.000000e-01
1.270827e+01   6.000000e-01
1.271200e+01   6.000000e-01
1.271573e+01   6.000000e-01
1.271947e+01   6.000000e-01
1.272320e+01   6.000000e-01
1.272693e+01   6.000000e-01
1.273067e+01   6.000000e-01
1.273440e+01   6.000000e-01
1.273813e+01   6.000000e-01
1.274187e+01   6.000000e-01
1.274560e+01   6.000000e-01
1.274933e+01   6.000000e-01
1.275307e+01   6.000000e-01
1.275680e+01   6.000000e-01
1.276053e+01   6.000000e-01
1.276427e+01   6.000000e-01
1.276800e+01   6.000000e-01
1.277173e+01   6.000000e-01
1.277547e+01   6.000000e-01
1.277920e+01   6.000000e-01
1.278293e+01   6.000000e-01
1.278667e+01   6.000000e-01
1.279040e+01   6.000000e-01
1.279413e+01   6.000000e-01
1.279787e+01   6.000000e-01
1.280160e+01   6.000000e-01
1.280533e+01   6.000000e-01
1.280907e+01   6.000000e-01
1.281280e+01   6.000000e-01
1.281653e+01   6.000000e-01
1.282027e+01   6.000000e-01
1.282400e+01   6.000000e-01
1.282773e+01   6.000000e-01
1.283147e+01   6.000000e-01
1.283520e+01   6.000000e-01
1.283893e+01   6.000000e-01
1.284267e+01   6.000000e-01
1.284640e+01   6.000000e-01
1.285013e+01   6.000000e-01
1.285387e+01   6.000000e-01
1.285760e+01   6.000000e-01
1.286133e+01   6.000000e-01
1.286507e+01   6.000000e-01
1.286880e+01   6.000000e-01
1.287253e+01   6.000000e-01
1.287627e+01   6.000000e-01
1.288000e+01   6.000000e-01
1.288373e+01   6.000000e-01
1.288747e+01   6.000000e-01
1.289120e+01   6.000000e-01
1.289493e+01   6.000000e-01
1.289867e+01   6.000000e-01
1.290240e+01   6.000000e-01
1.290613e+01   6.000000e-01
1.290987e+01   6.000000e-01
1.291360e+01   6.000000e-01
1.291733e+01   6.000000e-01
1.292107e+01   6.000000e-01
1.292480e+01   6.000000e-01
1.292853e+01   6.000000e-01
1.293227e+01   6.000000e-01
1.293600e+01   6.000000e-01
1.293973e+01   6.000000e-01
1.294347e+01   6.000000e-01
1.294720e+01   6.000000e-01
1.295093e+01   6.000000e-01
1.295467e+01   6.000000e-01
1.295840e+01   6.000000e-01
1.296213e+01   6.000000e-01
1.296587e+01   6.000000e-01
1.296960e+01   6.000000e-01
1.297333e+01   6.000000e-01
1.297707e+01   6.000000e-01
1.298080e+01   6.000000e-01
1.298453e+01   6.000000e-01
1.298827e+01   6.000000e-01
1.299200e+01   6.000000e-01
1.299573e+01   6.000000e-01
1.299947e+01   6.000000e-01
1.300320e+01   6.000000e-01
1.300693e+01   6.000000e-01
1.301067e+01   6.000000e-01
1.301440e+01   6.000000e-01
1.301813e+01   6.000000e-01
1.302187e+01   6.000000e-01
1.302560e+01   6.000000e-01
1.302933e+01   6.000000e-01
1.303307e+01   6.000000e-01
1.303680e+01   6.000000e-01
1.304053e+01   6.000000e-01
1.304427e+01   6.000000e-01
1.304800e+01   6.000000e-01
1.305173e+01   6.000000e-01
1.305547e+01   6.000000e-01
1.305920e+01   6.000000e-01
1.306293e+01   6.000000e-01
1.306667e+01   6.000000e-01
1.307040e+01   6.000000e-01
1.307413e+01   6.000000e-01
1.307787e+01   6.000000e-01
1.308160e+01   6.000000e-01
1.308533e+01   6.000000e-01
1.308907e+01   6.000000e-01
1.309280e+01   6.000000e-01
1.309653e+01   6.000000e-01
1.310027e+01   6.000000e-01
1.310400e+01   6.000000e-01
1.310773e+01   6.000000e-01
1.311147e+01   6.000000e-01
1.311520e+01   6.000000e-01
1.311893e+01   6.000000e-01
1.312267e+01   6.000000e-01
1.312640e+01   6.000000e-01
1.313013e+01   6.000000e-01
1.313387e+01   6.000000e-01
1.313760e+01   6.000000e-01
1.314133e+01   6.000000e-01
1.314507e+01   6.000000e-01
1.314880e+01   6.000000e-01
1.315253e+01   6.000000e-01
1.315627e+01   6.000000e-01
1.316000e+01   6.000000e-01
1.316373e+01   6.000000e-01
1.316747e+01   6.000000e-01
1.317120e+01   6.000000e-01
1.317493e+01   6.000000e-01
1.317867e+01   6.000000e-01
1.318240e+01   6.000000e-01
1.318613e+01   6.000000e-01
1.318987e+01   6.000000e-01
1.319360e+01   6.000000e-01
1.319733e+01   6.000000e-01
1.320107e+01   6.000000e-01
1.320480e+01   6.000000e-01
1.320853e+01   6.000000e-01
1.321227e+01   6.000000e-01
1.321600e+01   6.000000e-01
1.321973e+01   6.000000e-01
1.322347e+01   6.000000e-01
1.322720e+01   6.000000e-01
1.323093e+01   6.000000e-01
1.323467e+01   6.000000e-01
1.323840e+01   6.000000e-01
1.324213e+01   6.000000e-01
1.324587e+01   6.000000e-01
1.324960e+01   6.000000e-01
1.325333e+01   6.000000e-01
1.325707e+01   6.000000e-01
1.326080e+01   6.000000e-01
1.326453e+01   6.000000e-01
1.326827e+01   6.000000e-01
1.327200e+01   6.000000e-01
1.327573e+01   6.000000e-01
1.327947e+01   5.500000e-01
1.328320e+01   5.500000e-01
1.328693e+01   5.500000e-01
1.329067e+01   5.500000e-01
1.329440e+01   5.500000e-01
1.329813e+01   5.500000e-01
1.330187e+01   5.500000e-01
1.330560e+01   5.500000e-01
1.330933e+01   5.500000e-01
1.331307e+01   5.500000e-01
1.331680e+01   5.500000e-01
1.332053e+01   5.500000e-01
1.332427e+01   5.500000e-01
1.332800e+01   5.500000e-01
1.333173e+01   5.500000e-01
1.333547e+01   5.500000e-01
1.333920e+01   5.500000e-01
1.334293e+01   5.500000e-01
1.334667e+01   5.500000e-01
1.335040e+01   5.500000e-01
1.335413e+01   5.500000e-01
1.335787e+01   5.500000e-01
1.336160e+01   5.500000e-01
1.336533e+01   5.500000e-01
1.336907e+01   5.500000e-01
1.337280e+01   5.500000e-01
1.337653e+01   5.500000e-01
1.338027e+01   5.500000e-01
1.338400e+01   5.500000e-01
1.338773e+01   5.500000e-01
1.339147e+01   5.500000e-01
1.339520e+01   5.500000e-01
1.339893e+01   5.500000e-01
1.340267e+01   5.500000e-01
1.340640e+01   5.500000e-01
1.341013e+01   5.500000e-01
1.341387e+01   5.500000e-01
1.341760e+01   5.500000e-01
1.342133e+01   5.500000e-01
1.342507e+01   5.500000e-01
1.342880e+01   5.500000e-01
1.343253e+01   5.500000e-01
1.343627e+01   5.500000e-01
1.344000e+01   5.500000e-01
1.344373e+01   5.500000e-01
1.344747e+01   5.500000e-01
1.345120e+01   5.500000e-01
1.345493e+01   5.500000e-01
1.345867e+01   5.500000e-01
1.346240e+01   5.500000e-01
1.346613e+01   5.500000e-01
1.346987e+01   5.500000e-01
1.347360e+01   5.500000e-01
1.347733e+01   5.500000e-01
1.348107e+01   5.500000e-01
1.348480e+01   5.500000e-01
1.348853e+01   5.500000e-01
1.349227e+01   5.500000e-01
1.349600e+01   5.500000e-01
1.349973e+01   5.500000e-01
1.350347e+01   5.500000e-01
1.350720e+01   5.500000e-01
1.351093e+01   5.500000e-01
1.351467e+01   5.500000e-01
1.351840e+01   5.500000e-01
1.352213e+01   5.500000e-01
1.352587e+01   5.500000e-01
1.352960e+01   5.500000e-01
1.353333e+01   5.500000e-01
1.353707e+01   5.500000e-01
1.354080e+01   5.500000e-01
1.354453e+01   5.500000e-01
1.354827e+01   5.500000e-01
1.355200e+01   5.500000e-01
1.355573e+01   5.500000e-01
1.355947e+01   5.500000e-01
1.356320e+01   5.500000e-01
1.356693e+01   5.500000e-01
1.357067e+01   5.500000e-01
1.357440e+01   5.500000e-01
1.357813e+01   5.500000e-01
1.358187e+01   5.500000e-01
1.358560e+01   5.500000e-01
1.358933e+01   5.500000e-01
1.359307e+01   5.500000e-01
1.359680e+01   5.500000e-01
1.360053e+01   5.500000e-01
1.360427e+01   5.500000e-01
1.360800e+01   5.500000e-01
1.361173e+01   5.500000e-01
1.361547e+01   5.500000e-01
1.361920e+01   5.500000e-01
1.362293e+01   5.500000e-01
1.362667e+01   5.500000e-01
1.363040e+01   5.500000e-01
1.363413e+01   5.500000e-01
1.363787e+01   5.500000e-01
1.364160e+01   5.500000e-01
1.364533e+01   5.500000e-01
1.364907e+01   5.500000e-01
1.365280e+01   5.500000e-01
1.365653e+01   5.500000e-01
1.366027e+01   5.500000e-01
1.366400e+01   5.500000e-01
1.366773e+01   5.500000e-01
1.367147e+01   5.500000e-01
1.367520e+01   5.500000e-01
1.367893e+01   5.500000e-01
1.368267e+01   5.500000e-01
1.368640e+01   5.500000e-01
1.369013e+01   5.500000e-01
1.369387e+01   5.500000e-01
1.369760e+01   5.500000e-01
1.370133e+01   5.500000e-01
1.370507e+01   5.500000e-01
1.370880e+01   5.500000e-01
1.371253e+01   5.500000e-01
1.371627e+01   5.500000e-01
1.372000e+01   5.500000e-01
1.372373e+01   5.500000e-01
1.372747e+01   5.500000e-01
1.373120e+01   5.500000e-01
1.373493e+01   5.500000e-01
1.373867e+01   5.500000e-01
1.374240e+01   5.500000e-01
1.374613e+01   5.500000e-01
1.374987e+01   5.500000e-01
1.375360e+01   5.500000e-01
1.375733e+01   5.500000e-01
1.376107e+01   5.500000e-01
1.376480e+01   5.500000e-01
1.376853e+01   5.500000e-01
1.377227e+01   5.500000e-01
1.377600e+01   5.500000e-01
1.377973e+01   5.500000e-01
1.378347e+01   5.500000e-01
1.378720e+01   5.500000e-01
1.379093e+01   5.500000e-01
1.379467e+01   5.500000e-01
1.379840e+01   5.500000e-01
1.380213e+01   5.500000e-01
1.380587e+01   5.500000e-01
1.380960e+01   5.500000e-01
1.381333e+01   5.500000e-01
1.381707e+01   5.500000e-01
1.382080e+01   5.500000e-01
1.382453e+01   5.500000e-01
1.382827e+01   5.500000e-01
1.383200e+01   5.500000e-01
1.383573e+01   5.500000e-01
1.383947e+01   5.500000e-01
1.384320e+01   5.500000e-01
1.384693e+01   5.500000e-01
1.385067e+01   5.500000e-01
1.385440e+01   5.500000e-01
1.385813e+01   5.500000e-01
1.386187e+01   5.500000e-01
1.386560e+01   5.500000e-01
1.386933e+01   5.500000e-01
1.387307e+01   5.500000e-01
1.387680e+01   5.500000e-01
1.388053e+01   5.500000e-01
1.388427e+01   5.500000e-01
1.388800e+01   5.500000e-01
1.389173e+01   5.500000e-01
1.389547e+01   5.500000e-01
1.389920e+01   5.500000e-01
1.390293e+01   5.500000e-01
1.390667e+01   5.500000e-01
1.391040e+01   5.500000e-01
1.391413e+01   5.500000e-01
1.391787e+01   5.500000e-01
1.392160e+01   5.000000e-01
1.392533e+01   5.000000e-01
1.392907e+01   5.000000e-01
1.393280e+01   5.000000e-01
1.393653e+01   5.000000e-01
1.394027e+01   5.000000e-01
1.394400e+01   5.000000e-01
1.394773e+01   5.000000e-01
1.395147e+01   5.000000e-01
1.395520e+01   5.000000e-01
1.395893e+01   5.000000e-01
1.396267e+01   5.000000e-01
1.396640e+01   5.000000e-01
1.397013e+01   5.000000e-01
1.397387e+01   5.000000e-01
1.397760e+01   5.000000e-01
1.398133e+01   5.000000e-01
1.398507e+01   5.000000e-01
1.398880e+01   5.000000e-01
1.399253e+01   5.000000e-01
1.399627e+01   5.000000e-01
1.400000e+01   5.000000e-01
1.400373e+01   5.000000e-01
1.400747e+01   5.000000e-01
1.401120e+01   5.000000e-01
1.401493e+01   5.000000e-01
1.401867e+01   5.000000e-01
1.402240e+01   5.000000e-01
1.402613e+01   5.000000e-01
1.402987e+01   5.000000e-01
1.403360e+01   5.000000e-01
1.403733e+01   5.000000e-01
1.404107e+01   5.000000e-01
1.404480e+01   5.000000e-01
1.404853e+01   5.000000e-01
1.405227e+01   5.000000e-01
1.405600e+01   5.000000e-01
1.405973e+01   5.000000e-01
1.406347e+01   5.000000e-01
1.406720e+01   5.000000e-01
1.407093e+01   5.000000e-01
1.407467e+01   5.000000e-01
1.407840e+01   5.000000e-01
1.408213e+01   5.000000e-01
1.408587e+01   5.000000e-01
1.408960e+01   5.000000e-01
1.409333e+01   5.000000e-01
1.409707e+01   5.000000e-01
1.410080e+01   5.000000e-01
1.410453e+01   5.000000e-01
1.410827e+01   4.500000e-01
1.411200e+01   5.000000e-01
1.411573e+01   4.500000e-01
1.411947e+01   4.500000e-01
1.412320e+01   4.500000e-01
1.412693e+01   4.500000e-01
1.413067e+01   4.500000e-01
1.413440e+01   4.500000e-01
1.413813e+01   4.500000e-01
1.414187e+01   4.500000e-01
1.414560e+01   4.500000e-01
1.414933e+01   4.500000e-01
1.415307e+01   4.500000e-01
1.415680e+01   4.500000e-01
1.416053e+01   4.500000e-01
1.416427e+01   4.500000e-01
1.416800e+01   4.500000e-01
1.417173e+01   4.500000e-01
1.417547e+01   4.500000e-01
1.417920e+01   4.500000e-01
1.418293e+01   4.500000e-01
1.418667e+01   4.500000e-01
1.419040e+01   4.500000e-01
1.419413e+01   4.500000e-01
1.419787e+01   4.500000e-01
1.420160e+01   4.500000e-01
1.420533e+01   4.500000e-01
1.420907e+01   4.500000e-01
1.421280e+01   4.500000e-01
1.421653e+01   4.500000e-01
1.422027e+01   4.500000e-01
1.422400e+01   4.500000e-01
1.422773e+01   4.500000e-01
1.423147e+01   4.500000e-01
1.423520e+01   4.000000e-01
1.423893e+01   4.000000e-01
1.424267e+01   4.000000e-01
1.424640e+01   4.000000e-01
1.425013e+01   4.000000e-01
1.425387e+01   4.000000e-01
1.425760e+01   4.000000e-01
1.426133e+01   4.000000e-01
1.426507e+01   4.000000e-01
1.426880e+01   4.000000e-01
1.427253e+01   4.000000e-01
1.427627e+01   4.000000e-01
1.428000e+01   4.000000e-01
1.428373e+01   4.000000e-01
1.428747e+01   4.000000e-01
1.429120e+01   4.000000e-01
1.429493e+01   4.000000e-01
1.429867e+01   4.000000e-01
1.430240e+01   4.000000e-01
1.430613e+01   4.000000e-01
1.430987e+01   4.000000e-01
1.431360e+01   4.000000e-01
1.431733e+01   4.000000e-01
1.432107e+01   4.000000e-01
1.432480e+01   4.000000e-01
1.432853e+01   4.000000e-01
1.433227e+01   4.000000e-01
1.433600e+01   4.000000e-01
1.433973e+01   4.000000e-01
1.434347e+01   4.000000e-01
1.434720e+01   4.000000e-01
1.435093e+01   4.000000e-01
1.435467e+01   4.000000e-01
1.435840e+01   4.000000e-01
1.436213e+01   4.000000e-01
1.436587e+01   4.000000e-01
1.436960e+01   4.000000e-01
1.437333e+01   4.000000e-01
1.437707e+01   4.000000e-01
1.438080e+01   4.000000e-01
1.438453e+01   4.000000e-01
1.438827e+01   4.000000e-01
1.439200e+01   4.000000e-01
1.439573e+01   4.000000e-01
1.439947e+01   4.000000e-01
1.440320e+01   4.000000e-01
1.440693e+01   4.000000e-01
1.441067e+01   4.000000e-01
1.441440e+01   4.000000e-01
1.441813e+01   4.000000e-01
1.442187e+01   4.000000e-01
1.442560e+01   4.000000e-01
1.442933e+01   4.000000e-01
1.443307e+01   4.000000e-01
1.443680e+01   4.000000e-01
1.444053e+01   4.000000e-01
1.444427e+01   4.000000e-01
1.444800e+01   4.000000e-01
1.445173e+01   4.000000e-01
1.445547e+01   4.000000e-01
1.445920e+01   4.000000e-01
1.446293e+01   4.000000e-01
1.446667e+01   4.000000e-01
1.447040e+01   4.000000e-01
1.447413e+01   4.000000e-01
1.447787e+01   4.000000e-01
1.448160e+01   4.000000e-01
1.448533e+01   4.000000e-01
1.448907e+01   4.000000e-01
1.449280e+01   4.000000e-01
1.449653e+01   4.000000e-01
1.450027e+01   4.000000e-01
1.450400e+01   4.000000e-01
1.450773e+01   4.000000e-01
1.451147e+01   4.000000e-01
1.451520e+01   4.000000e-01
1.451893e+01   3.500000e-01
1.452267e+01   3.500000e-01
1.452640e+01   3.500000e-01
1.453013e+01   3.500000e-01
1.453387e+01   3.500000e-01
1.453760e+01   3.500000e-01
1.454133e+01   3.500000e-01
1.454507e+01   3.500000e-01
1.454880e+01   3.500000e-01
1.455253e+01   3.500000e-01
1.455627e+01   3.500000e-01
1.456000e+01   3.500000e-01
1.456373e+01   3.500000e-01
1.456747e+01   3.500000e-01
1.457120e+01   3.500000e-01
1.457493e+01   3.500000e-01
1.457867e+01   3.500000e-01
1.458240e+01   3.500000e-01
1.458613e+01   3.500000e-01
1.458987e+01   3.500000e-01
1.459360e+01   3.500000e-01
1.459733e+01   3.500000e-01
1.460107e+01   3.500000e-01
1.460480e+01   3.500000e-01
1.460853e+01   3.500000e-01
1.461227e+01   3.500000e-01
1.461600e+01   3.500000e-01
1.461973e+01   3.500000e-01
1.462347e+01   3.500000e-01
1.462720e+01   3.500000e-01
1.463093e+01   3.500000e-01
1.463467e+01   3.500000e-01
1.463840e+01   3.500000e-01
1.464213e+01   3.500000e-01
1.464587e+01   3.500000e-01
1.464960e+01   3.500000e-01
1.465333e+01   3.500000e-01
1.465707e+01   3.500000e-01
1.466080e+01   3.500000e-01
1.466453e+01   3.500000e-01
1.466827e+01   3.500000e-01
1.467200e+01   3.500000e-01
1.467573e+01   3.500000e-01
1.467947e+01   3.500000e-01
1.468320e+01   3.500000e-01
1.468693e+01   3.500000e-01
1.469067e+01   3.500000e-01
1.469440e+01   3.500000e-01
1.469813e+01   3.500000e-01
1.470187e+01   3.500000e-01
1.470560e+01   3.500000e-01
1.470933e+01   3.500000e-01
1.471307e+01   3.500000e-01
1.471680e+01   3.500000e-01
1.472053e+01   3.500000e-01
1.472427e+01   3.500000e-01
1.472800e+01   3.500000e-01
1.473173e+01   3.500000e-01
1.473547e+01   3.500000e-01
1.473920e+01   3.500000e-01
1.474293e+01   3.500000e-01
1.474667e+01   3.500000e-01
1.475040e+01   3.500000e-01
1.475413e+01   3.500000e-01
1.475787e+01   3.500000e-01
1.476160e+01   3.500000e-01
1.476533e+01   3.500000e-01
1.476907e+01   3.500000e-01
1.477280e+01   3.500000e-01
1.477653e+01   3.500000e-01
1.478027e+01   3.500000e-01
1.478400e+01   3.500000e-01
1.478773e+01   3.500000e-01
1.479147e+01   3.500000e-01
1.479520e+01   3.500000e-01
1.479893e+01   3.500000e-01
1.480267e+01   3.500000e-01
1.480640e+01   3.500000e-01
1.481013e+01   3.500000e-01
1.481387e+01   3.500000e-01
1.481760e+01   3.500000e-01
1.482133e+01   3.500000e-01
1.482507e+01   3.500000e-01
1.482880e+01   3.500000e-01
1.483253e+01   3.500000e-01
1.483627e+01   3.500000e-01
1.484000e+01   3.500000e-01
1.484373e+01   3.500000e-01
1.484747e+01   3.500000e-01
1.485120e+01   3.500000e-01
1.485493e+01   3.500000e-01
1.485867e+01   3.500000e-01
1.486240e+01   3.500000e-01
1.486613e+01   3.500000e-01
1.486987e+01   3.500000e-01
1.487360e+01   3.500000e-01
1.487733e+01   3.500000e-01
1.488107e+01   3.500000e-01
1.488480e+01   3.500000e-01
1.488853e+01   3.500000e-01
1.489227e+01   3.500000e-01
1.489600e+01   3.500000e-01
1.489973e+01   3.000000e-01
1.490347e+01   3.000000e-01
1.490720e+01   3.000000e-01
1.491093e+01   3.000000e-01
1.491467e+01   3.000000e-01
1.491840e+01   3.000000e-01
1.492213e+01   3.000000e-01
1.492587e+01   3.000000e-01
1.492960e+01   3.000000e-01
1.493333e+01   3.000000e-01
1.493707e+01   3.000000e-01
1.494080e+01   3.000000e-01
1.494453e+01   3.000000e-01
1.494827e+01   3.000000e-01
1.495200e+01   3.000000e-01
1.495573e+01   3.000000e-01
1.495947e+01   3.000000e-01
1.496320e+01   3.000000e-01
1.496693e+01   3.000000e-01
1.497067e+01   3.000000e-01
1.497440e+01   3.000000e-01
1.497813e+01   3.000000e-01
1.498187e+01   3.000000e-01
1.498560e+01   3.000000e-01
1.498933e+01   3.000000e-01
1.499307e+01   3.000000e-01
1.499680e+01   3.000000e-01
1.500053e+01   3.000000e-01
1.500427e+01   3.000000e-01
1.500800e+01   3.000000e-01
1.501173e+01   3.000000e-01
1.501547e+01   3.000000e-01
1.501920e+01   3.000000e-01
1.502293e+01   3.000000e-01
1.502667e+01   3.000000e-01
1.503040e+01   3.000000e-01
1.503413e+01   3.000000e-01
1.503787e+01   3.000000e-01
1.504160e+01   3.000000e-01
1.504533e+01   3.000000e-01
1.504907e+01   3.000000e-01
1.505280e+01   3.000000e-01
1.505653e+01   3.000000e-01
1.506027e+01   3.000000e-01
1.506400e+01   3.000000e-01
1.506773e+01   3.000000e-01
1.507147e+01   3.000000e-01
1.507520e+01   3.000000e-01
1.507893e+01   3.000000e-01
1.508267e+01   3.000000e-01
1.508640e+01   3.000000e-01
1.509013e+01   3.000000e-01
1.509387e+01   3.000000e-01
1.509760e+01   3.000000e-01
1.510133e+01   3.000000e-01
1.510507e+01   3.000000e-01
1.510880e+01   3.000000e-01
1.511253e+01   3.000000e-01
1.511627e+01   3.000000e-01
1.512000e+01   3.000000e-01
1.512373e+01   3.000000e-01
1.512747e+01   3.000000e-01
1.513120e+01   3.000000e-01
1.513493e+01   3.000000e-01
1.513867e+01   3.000000e-01
1.514240e+01   3.000000e-01
1.514613e+01   3.000000e-01
1.514987e+01   3.000000e-01
1.515360e+01   3.000000e-01
1.515733e+01   3.000000e-01
1.516107e+01   3.000000e-01
1.516480e+01   3.000000e-01
1.516853e+01   3.000000e-01
1.517227e+01   3.000000e-01
1.517600e+01   3.000000e-01
1.517973e+01   3.000000e-01
1.518347e+01   3.000000e-01
1.518720e+01   3.000000e-01
1.519093e+01   3.000000e-01
1.519467e+01   3.000000e-01
1.519840e+01   3.000000e-01
1.520213e+01   3.000000e-01
1.520587e+01   3.000000e-01
1.520960e+01   3.000000e-01
1.521333e+01   3.000000e-01
1.521707e+01   3.000000e-01
1.522080e+01   3.000000e-01
1.522453e+01   3.000000e-01
1.522827e+01   3.000000e-01
1.523200e+01   3.000000e-01
1.523573e+01   3.000000e-01
1.523947e+01   3.000000e-01
1.524320e+01   3.000000e-01
1.524693e+01   3.000000e-01
1.525067e+01   3.000000e-01
1.525440e+01   3.000000e-01
1.525813e+01   3.000000e-01
1.526187e+01   3.000000e-01
1.526560e+01   3.000000e-01
1.526933e+01   3.000000e-01
1.527307e+01   3.000000e-01
1.527680e+01   3.000000e-01
1.528053e+01   3.000000e-01
1.528427e+01   3.000000e-01
1.528800e+01   3.000000e-01
1.529173e+01   3.000000e-01
1.529547e+01   3.000000e-01
1.529920e+01   3.000000e-01
1.530293e+01   3.000000e-01
1.530667e+01   3.000000e-01
1.531040e+01   3.000000e-01
1.531413e+01   3.000000e-01
1.531787e+01   3.000000e-01
1.532160e+01   3.000000e-01
1.532533e+01   3.000000e-01
1.532907e+01   3.000000e-01
1.533280e+01   3.000000e-01
1.533653e+01   3.000000e-01
1.534027e+01   3.000000e-01
1.534400e+01   3.000000e-01
1.534773e+01   3.000000e-01
1.535147e+01   3.000000e-01
1.535520e+01   3.000000e-01
1.535893e+01   3.000000e-01
1.536267e+01   3.000000e-01
1.536640e+01   3.000000e-01
1.537013e+01   3.000000e-01
1.537387e+01   3.000000e-01
1.537760e+01   3.000000e-01
1.538133e+01   3.000000e-01
1.538507e+01   2.500000e-01
1.538880e+01   2.500000e-01
1.539253e+01   2.500000e-01
1.539627e+01   2.500000e-01
1.540000e+01   2.500000e-01
1.540373e+01   2.500000e-01
1.540747e+01   2.500000e-01
1.541120e+01   2.500000e-01
1.541493e+01   2.500000e-01
1.541867e+01   2.500000e-01
1.542240e+01   2.500000e-01
1.542613e+01   2.500000e-01
1.542987e+01   2.500000e-01
1.543360e+01   2.500000e-01
1.543733e+01   2.500000e-01
1.544107e+01   2.500000e-01
1.544480e+01   2.500000e-01
1.544853e+01   2.500000e-01
1.545227e+01   2.500000e-01
1.545600e+01   2.500000e-01
1.545973e+01   2.500000e-01
1.546347e+01   2.500000e-01
1.546720e+01   2.500000e-01
1.547093e+01   2.500000e-01
1.547467e+01   2.500000e-01
1.547840e+01   2.500000e-01
1.548213e+01   2.500000e-01
1.548587e+01   2.500000e-01
1.548960e+01   2.500000e-01
1.549333e+01   2.500000e-01
1.549707e+01   2.500000e-01
1.550080e+01   2.500000e-01
1.550453e+01   2.500000e-01
1.550827e+01   2.500000e-01
1.551200e+01   2.500000e-01
1.551573e+01   2.500000e-01
1.551947e+01   2.500000e-01
1.552320e+01   2.500000e-01
1.552693e+01   2.500000e-01
1.553067e+01   2.500000e-01
1.553440e+01   2.500000e-01
1.553813e+01   2.500000e-01
1.554187e+01   2.500000e-01
1.554560e+01   2.500000e-01
1.554933e+01   2.500000e-01
1.555307e+01   2.500000e-01
1.555680e+01   2.500000e-01
1.556053e+01   2.500000e-01
1.556427e+01   2.500000e-01
1.556800e+01   2.500000e-01
1.557173e+01   2.500000e-01
1.557547e+01   2.500000e-01
1.557920e+01   2.500000e-01
1.558293e+01   2.500000e-01
1.558667e+01   2.500000e-01
1.559040e+01   2.500000e-01
1.559413e+01   2.500000e-01
1.559787e+01   2.500000e-01
1.560160e+01   2.500000e-01
1.560533e+01   2.500000e-01
1.560907e+01   2.500000e-01
1.561280e+01   2.500000e-01
1.561653e+01   2.500000e-01
1.562027e+01   2.500000e-01
1.562400e+01   2.500000e-01
1.562773e+01   2.500000e-01
1.563147e+01   2.500000e-01
1.563520e+01   2.500000e-01
1.563893e+01   2.500000e-01
1.564267e+01   2.500000e-01
1.564640e+01   2.500000e-01
1.565013e+01   2.500000e-01
1.565387e+01   2.500000e-01
1.565760e+01   2.500000e-01
1.566133e+01   2.500000e-01
1.566507e+01   2.500000e-01
1.566880e+01   2.500000e-01
1.567253e+01   2.500000e-01
1.567627e+01   2.500000e-01
1.568000e+01   2.500000e-01
1.568373e+01   2.500000e-01
1.568747e+01   2.500000e-01
1.569120e+01   2.500000e-01
1.569493e+01   2.500000e-01
1.569867e+01   2.500000e-01
1.570240e+01   2.500000e-01
1.570613e+01   2.500000e-01
1.570987e+01   2.500000e-01
1.571360e+01   2.500000e-01
1.571733e+01   2.500000e-01
1.572107e+01   2.500000e-01
1.572480e+01   2.500000e-01
1.572853e+01   2.500000e-01
1.573227e+01   2.500000e-01
1.573600e+01   2.500000e-01
1.573973e+01   2.500000e-01
1.574347e+01   2.500000e-01
1.574720e+01   2.500000e-01
1.575093e+01   2.500000e-01
1.575467e+01   2.500000e-01
1.575840e+01   2.500000e-01
1.576213e+01   2.500000e-01
1.576587e+01   2.500000e-01
1.576960e+01   2.500000e-01
1.577333e+01   2.500000e-01
1.577707e+01   2.500000e-01
1.578080e+01   2.500000e-01
1.578453e+01   2.500000e-01
1.578827e+01   2.500000e-01
1.579200e+01   2.500000e-01
1.579573e+01   2.500000e-01
1.579947e+01   2.500000e-01
1.580320e+01   2.500000e-01
1.580693e+01   2.500000e-01
1.581067e+01   2.500000e-01
1.581440e+01   2.500000e-01
1.581813e+01   2.500000e-01
1.582187e+01   2.500000e-01
1.582560e+01   2.500000e-01
1.582933e+01   2.500000e-01
1.583307e+01   2.500000e-01
1.583680e+01   2.500000e-01
1.584053e+01   2.500000e-01
1.584427e+01   2.500000e-01
1.584800e+01   2.500000e-01
1.585173e+01   2.500000e-01
1.585547e+01   2.500000e-01
1.585920e+01   2.500000e-01
1.586293e+01   2.500000e-01
1.586667e+01   2.500000e-01
1.587040e+01   2.500000e-01
1.587413e+01   2.500000e-01
1.587787e+01   2.500000e-01
1.588160e+01   2.500000e-01
1.588533e+01   2.500000e-01
1.588907e+01   2.500000e-01
1.589280e+01   2.500000e-01
1.589653e+01   2.500000e-01
1.590027e+01   2.500000e-01
1.590400e+01   2.500000e-01
1.590773e+01   2.500000e-01
1.591147e+01   2.500000e-01
1.591520e+01   2.500000e-01
1.591893e+01   2.500000e-01
1.592267e+01   2.500000e-01
1.592640e+01   2.500000e-01
1.593013e+01   2.500000e-01
1.593387e+01   2.500000e-01
1.593760e+01   2.500000e-01
1.594133e+01   2.500000e-01
1.594507e+01   2.500000e-01
1.594880e+01   2.500000e-01
1.595253e+01   2.500000e-01
1.595627e+01   2.500000e-01
1.596000e+01   2.500000e-01
1.596373e+01   2.500000e-01
1.596747e+01   2.500000e-01
1.597120e+01   2.500000e-01
1.597493e+01   2.500000e-01
1.597867e+01   2.500000e-01
1.598240e+01   2.500000e-01
1.598613e+01   2.500000e-01
1.598987e+01   2.500000e-01
1.599360e+01   2.500000e-01
1.599733e+01   2.500000e-01
1.600107e+01   2.500000e-01
1.600480e+01   2.500000e-01
1.600853e+01   2.500000e-01
1.601227e+01   2.500000e-01
1.601600e+01   2.500000e-01
1.601973e+01   2.500000e-01
1.602347e+01   2.500000e-01
1.602720e+01   2.500000e-01
1.603093e+01   2.500000e-01
1.603467e+01   2.500000e-01
1.603840e+01   2.500000e-01
1.604213e+01   2.500000e-01
1.604587e+01   2.500000e-01
1.604960e+01   2.500000e-01
1.605333e+01   2.500000e-01
1.605707e+01   2.500000e-01
1.606080e+01   2.500000e-01
1.606453e+01   2.500000e-01
1.606827e+01   2.500000e-01
1.607200e+01   2.500000e-01
1.607573e+01   2.500000e-01
1.607947e+01   2.500000e-01
1.608320e+01   2.500000e-01
1.608693e+01   2.500000e-01
1.609067e+01   2.500000e-01
1.609440e+01   2.500000e-01
1.609813e+01   2.500000e-01
1.610187e+01   2.500000e-01
1.610560e+01   2.500000e-01
1.610933e+01   2.000000e-01
1.611307e+01   2.500000e-01
1.611680e+01   2.000000e-01
1.612053e+01   2.000000e-01
1.612427e+01   2.000000e-01
1.612800e+01   2.000000e-01
1.613173e+01   2.000000e-01
1.613547e+01   2.000000e-01
1.613920e+01   2.000000e-01
1.614293e+01   2.000000e-01
1.614667e+01   2.000000e-01
1.615040e+01   2.000000e-01
1.615413e+01   2.000000e-01
1.615787e+01   2.000000e-01
1.616160e+01   2.000000e-01
1.616533e+01   2.000000e-01
1.616907e+01   2.000000e-01
1.617280e+01   2.000000e-01
1.617653e+01   2.000000e-01
1.618027e+01   2.000000e-01
1.618400e+01   2.000000e-01
1.618773e+01   2.000000e-01
1.619147e+01   2.000000e-01
1.619520e+01   2.000000e-01
1.619893e+01   2.000000e-01
1.620267e+01   2.000000e-01
1.620640e+01   2.000000e-01
1.621013e+01   2.000000e-01
1.621387e+01   2.000000e-01
1.621760e+01   2.000000e-01
1.622133e+01   2.000000e-01
1.622507e+01   2.000000e-01
1.622880e+01   2.000000e-01
1.623253e+01   2.000000e-01
1.623627e+01   2.000000e-01
1.624000e+01   2.000000e-01
1.624373e+01   2.000000e-01
1.624747e+01   2.000000e-01
1.625120e+01   2.000000e-01
1.625493e+01   2.000000e-01
1.625867e+01   2.000000e-01
1.626240e+01   2.000000e-01
1.626613e+01   2.000000e-01
1.626987e+01   2.000000e-01
1.627360e+01   2.000000e-01
1.627733e+01   2.000000e-01
1.628107e+01   2.000000e-01
1.628480e+01   2.000000e-01
1.628853e+01   2.000000e-01
1.629227e+01   2.000000e-01
1.629600e+01   2.000000e-01
1.629973e+01   2.000000e-01
1.630347e+01   2.000000e-01
1.630720e+01   2.000000e-01
1.631093e+01   2.000000e-01
1.631467e+01   2.000000e-01
1.631840e+01   2.000000e-01
1.632213e+01   2.000000e-01
1.632587e+01   2.000000e-01
1.632960e+01   2.000000e-01
1.633333e+01   2.000000e-01
1.633707e+01   2.000000e-01
1.634080e+01   2.000000e-01
1.634453e+01   2.000000e-01
1.634827e+01   2.000000e-01
1.635200e+01   2.000000e-01
1.635573e+01   2.000000e-01
1.635947e+01   2.000000e-01
1.636320e+01   2.000000e-01
1.636693e+01   2.000000e-01
1.637067e+01   2.000000e-01
1.637440e+01   2.000000e-01
1.637813e+01   2.000000e-01
1.638187e+01   2.000000e-01
1.638560e+01   2.000000e-01
1.638933e+01   2.000000e-01
1.639307e+01   2.000000e-01
1.639680e+01   2.000000e-01
1.640053e+01   2.000000e-01
1.640427e+01   2.000000e-01
1.640800e+01   2.000000e-01
1.641173e+01   2.000000e-01
1.641547e+01   2.000000e-01
1.641920e+01   2.000000e-01
1.642293e+01   2.000000e-01
1.642667e+01   2.000000e-01
1.643040e+01   2.000000e-01
1.643413e+01   2.000000e-01
1.643787e+01   2.000000e-01
1.644160e+01   2.000000e-01
1.644533e+01   2.000000e-01
1.644907e+01   2.000000e-01
1.645280e+01   2.000000e-01
1.645653e+01   2.000000e-01
1.646027e+01   2.000000e-01
1.646400e+01   2.000000e-01
1.646773e+01   2.000000e-01
1.647147e+01   2.000000e-01
1.647520e+01   2.000000e-01
1.647893e+01   2.000000e-01
1.648267e+01   2.000000e-01
1.648640e+01   2.000000e-01
1.649013e+01   2.000000e-01
1.649387e+01   2.000000e-01
1.649760e+01   1.500000e-01
1.650133e+01   1.500000e-01
1.650507e+01   1.500000e-01
1.650880e+01   1.500000e-01
1.651253e+01   1.500000e-01
1.651627e+01   1.500000e-01
1.652000e+01   1.500000e-01
1.652373e+01   1.500000e-01
1.652747e+01   1.500000e-01
1.653120e+01   1.500000e-01
1.653493e+01   1.500000e-01
1.653867e+01   1.500000e-01
1.654240e+01   1.500000e-01
1.654613e+01   1.500000e-01
1.654987e+01   1.500000e-01
1.655360e+01   1.500000e-01
1.655733e+01   1.500000e-01
1.656107e+01   1.500000e-01
1.656480e+01   1.500000e-01
1.656853e+01   1.500000e-01
1.657227e+01   1.500000e-01
1.657600e+01   1.500000e-01
1.657973e+01   1.500000e-01
1.658347e+01   1.500000e-01
1.658720e+01   1.500000e-01
1.659093e+01   1.500000e-01
1.659467e+01   1.500000e-01
1.659840e+01   1.500000e-01
1.660213e+01   1.500000e-01
1.660587e+01   1.500000e-01
1.660960e+01   1.500000e-01
1.661333e+01   1.500000e-01
1.661707e+01   1.500000e-01
1.662080e+01   1.500000e-01
1.662453e+01   1.500000e-01
1.662827e+01   1.500000e-01
1.663200e+01   1.500000e-01
1.663573e+01   1.500000e-01
1.663947e+01   1.500000e-01
1.664320e+01   1.500000e-01
1.664693e+01   1.500000e-01
1.665067e+01   1.500000e-01
1.665440e+01   1.500000e-01
1.665813e+01   1.500000e-01
1.666187e+01   1.500000e-01
1.666560e+01   1.500000e-01
1.666933e+01   1.500000e-01
1.667307e+01   1.500000e-01
1.667680e+01   1.500000e-01
1.668053e+01   1.500000e-01
1.668427e+01   1.500000e-01
1.668800e+01   1.500000e-01
1.669173e+01   1.500000e-01
1.669547e+01   1.500000e-01
1.669920e+01   1.500000e-01
1.670293e+01   1.500000e-01
1.670667e+01   1.500000e-01
1.671040e+01   1.500000e-01
1.671413e+01   1.500000e-01
1.671787e+01   1.500000e-01
1.672160e+01   1.500000e-01
1.672533e+01   1.500000e-01
1.672907e+01   1.500000e-01
1.673280e+01   1.500000e-01
1.673653e+01   1.500000e-01
1.674027e+01   1.500000e-01
1.674400e+01   1.500000e-01
1.674773e+01   1.500000e-01
1.675147e+01   1.500000e-01
1.675520e+01   1.500000e-01
1.675893e+01   1.500000e-01
1.676267e+01   1.500000e-01
1.676640e+01   1.500000e-01
1.677013e+01   1.500000e-01
1.677387e+01   1.500000e-01
1.677760e+01   1.500000e-01
1.678133e+01   1.500000e-01
1.678507e+01   1.500000e-01
1.678880e+01   1.500000e-01
1.679253e+01   1.500000e-01
1.679627e+01   1.500000e-01
1.680000e+01   1.500000e-01
1.680373e+01   1.500000e-01
1.680747e+01   1.500000e-01
1.681120e+01   1.500000e-01
1.681493e+01   1.500000e-01
1.681867e+01   1.500000e-01
1.682240e+01   1.500000e-01
1.682613e+01   1.500000e-01
1.682987e+01   1.500000e-01
1.683360e+01   1.500000e-01
1.683733e+01   1.500000e-01
1.684107e+01   1.500000e-01
1.684480e+01   1.500000e-01
1.684853e+01   1.500000e-01
1.685227e+01   1.500000e-01
1.685600e+01   1.500000e-01
1.685973e+01   1.500000e-01
1.686347e+01   1.500000e-01
1.686720e+01   1.500000e-01
1.687093e+01   1.500000e-01
1.687467e+01   1.500000e-01
1.687840e+01   1.500000e-01
1.688213e+01   1.500000e-01
1.688587e+01   1.500000e-01
1.688960e+01   1.500000e-01
1.689333e+01   1.500000e-01
1.689707e+01   1.500000e-01
1.690080e+01   1.500000e-01
1.690453e+01   1.500000e-01
1.690827e+01   1.500000e-01
1.691200e+01   1.500000e-01
1.691573e+01   1.500000e-01
1.691947e+01   1.500000e-01
1.692320e+01   1.500000e-01
1.692693e+01   1.500000e-01
1.693067e+01   1.500000e-01
1.693440e+01   1.500000e-01
1.693813e+01   1.500000e-01
1.694187e+01   1.500000e-01
1.694560e+01   1.500000e-01
1.694933e+01   1.500000e-01
1.695307e+01   1.500000e-01
1.695680e+01   1.500000e-01
1.696053e+01   1.500000e-01
1.696427e+01   1.500000e-01
1.696800e+01   1.500000e-01
1.697173e+01   1.500000e-01
1.697547e+01   1.500000e-01
1.697920e+01   1.500000e-01
1.698293e+01   1.500000e-01
1.698667e+01   1.500000e-01
1.699040e+01   1.500000e-01
1.699413e+01   1.500000e-01
1.699787e+01   1.500000e-01
1.700160e+01   1.500000e-01
1.700533e+01   1.500000e-01
1.700907e+01   1.500000e-01
1.701280e+01   1.500000e-01
1.701653e+01   1.500000e-01
1.702027e+01   1.500000e-01
1.702400e+01   1.500000e-01
1.702773e+01   1.500000e-01
1.703147e+01   1.500000e-01
1.703520e+01   1.500000e-01
1.703893e+01   1.500000e-01
1.704267e+01   1.500000e-01
1.704640e+01   1.500000e-01
1.705013e+01   1.500000e-01
1.705387e+01   1.500000e-01
1.705760e+01   1.500000e-01
1.706133e+01   1.500000e-01
1.706507e+01   1.500000e-01
1.706880e+01   1.500000e-01
1.707253e+01   1.500000e-01
1.707627e+01   1.500000e-01
1.708000e+01   1.500000e-01
1.708373e+01   1.500000e-01
1.708747e+01   1.500000e-01
1.709120e+01   1.500000e-01
1.709493e+01   1.500000e-01
1.709867e+01   1.500000e-01
1.710240e+01   1.500000e-01
1.710613e+01   1.500000e-01
1.710987e+01   1.500000e-01
1.711360e+01   1.500000e-01
1.711733e+01   1.500000e-01
1.712107e+01   1.500000e-01
1.712480e+01   1.500000e-01
1.712853e+01   1.500000e-01
1.713227e+01   1.500000e-01
1.713600e+01   1.500000e-01
1.713973e+01   1.500000e-01
1.714347e+01   1.500000e-01
1.714720e+01   1.500000e-01
1.715093e+01   1.500000e-01
1.715467e+01   1.500000e-01
1.715840e+01   1.500000e-01
1.716213e+01   1.500000e-01
1.716587e+01   1.500000e-01
1.716960e+01   1.500000e-01
1.717333e+01   1.500000e-01
1.717707e+01   1.500000e-01
1.718080e+01   1.500000e-01
1.718453e+01   1.500000e-01
1.718827e+01   1.500000e-01
1.719200e+01   1.500000e-01
1.719573e+01   1.500000e-01
1.719947e+01   1.500000e-01
1.720320e+01   1.500000e-01
1.720693e+01   1.500000e-01
1.721067e+01   1.500000e-01
1.721440e+01   1.500000e-01
1.721813e+01   1.500000e-01
1.722187e+01   1.500000e-01
1.722560e+01   1.500000e-01
1.722933e+01   1.500000e-01
1.723307e+01   1.500000e-01
1.723680e+01   1.500000e-01
1.724053e+01   1.500000e-01
1.724427e+01   1.500000e-01
1.724800e+01   1.500000e-01
1.725173e+01   1.500000e-01
1.725547e+01   1.500000e-01
1.725920e+01   1.500000e-01
1.726293e+01   1.500000e-01
1.726667e+01   1.500000e-01
1.727040e+01   1.500000e-01
1.727413e+01   1.500000e-01
1.727787e+01   1.500000e-01
1.728160e+01   1.500000e-01
1.728533e+01   1.500000e-01
1.728907e+01   1.500000e-01
1.729280e+01   1.500000e-01
1.729653e+01   1.500000e-01
1.730027e+01   1.500000e-01
1.730400e+01   1.500000e-01
1.730773e+01   1.500000e-01
1.731147e+01   1.500000e-01
1.731520e+01   1.500000e-01
1.731893e+01   1.500000e-01
1.732267e+01   1.500000e-01
1.732640e+01   1.500000e-01
1.733013e+01   1.500000e-01
1.733387e+01   1.500000e-01
1.733760e+01   1.500000e-01
1.734133e+01   1.500000e-01
1.734507e+01   1.500000e-01
1.734880e+01   1.500000e-01
1.735253e+01   1.500000e-01
1.735627e+01   1.500000e-01
1.736000e+01   1.500000e-01
1.736373e+01   1.500000e-01
1.736747e+01   1.500000e-01
1.737120e+01   1.500000e-01
1.737493e+01   1.500000e-01
1.737867e+01   1.500000e-01
1.738240e+01   1.500000e-01
1.738614e+01   1.500000e-01
1.738987e+01   1.500000e-01
1.739360e+01   1.500000e-01
1.739734e+01   1.500000e-01
1.740107e+01   1.500000e-01
1.740480e+01   1.500000e-01
1.740854e+01   1.500000e-01
1.741227e+01   1.500000e-01
1.741600e+01   1.500000e-01
1.741973e+01   1.500000e-01
1.742347e+01   1.500000e-01
1.742720e+01   1.500000e-01
1.743093e+01   1.500000e-01
1.743467e+01   1.500000e-01
1.743840e+01   1.500000e-01
1.744213e+01   1.500000e-01
1.744587e+01   1.500000e-01
1.744960e+01   1.500000e-01
1.745333e+01   1.500000e-01
1.745707e+01   1.500000e-01
1.746080e+01   1.500000e-01
1.746453e+01   1.500000e-01
1.746827e+01   1.500000e-01
1.747200e+01   1.500000e-01
1.747573e+01   1.500000e-01
1.747947e+01   1.500000e-01
1.748320e+01   1.500000e-01
1.748693e+01   1.500000e-01
1.749067e+01   1.500000e-01
1.749440e+01   1.500000e-01
1.749813e+01   1.500000e-01
1.750187e+01   1.500000e-01
1.750560e+01   1.500000e-01
1.750933e+01   1.500000e-01
1.751307e+01   1.500000e-01
1.751680e+01   1.500000e-01
1.752053e+01   1.500000e-01
1.752427e+01   1.500000e-01
1.752800e+01   1.500000e-01
1.753173e+01   1.500000e-01
1.753547e+01   1.500000e-01
1.753920e+01   1.500000e-01
1.754293e+01   1.500000e-01
1.754667e+01   1.500000e-01
1.755040e+01   1.500000e-01
1.755413e+01   1.500000e-01
1.755787e+01   1.500000e-01
1.756160e+01   1.500000e-01
1.756533e+01   1.500000e-01
1.756907e+01   1.500000e-01
1.757280e+01   1.500000e-01
1.757653e+01   1.500000e-01
1.758027e+01   1.500000e-01
1.758400e+01   1.500000e-01
1.758773e+01   1.500000e-01
1.759147e+01   1.500000e-01
1.759520e+01   1.500000e-01
1.759893e+01   1.500000e-01
1.760267e+01   1.500000e-01
1.760640e+01   1.500000e-01
1.761013e+01   1.500000e-01
1.761387e+01   1.500000e-01
1.761760e+01   1.500000e-01
1.762133e+01   1.500000e-01
1.762507e+01   1.500000e-01
1.762880e+01   1.000000e-01
1.763253e+01   1.000000e-01
1.763627e+01   1.000000e-01
1.764000e+01   1.000000e-01
1.764373e+01   1.000000e-01
1.764747e+01   1.000000e-01
1.765120e+01   1.000000e-01
1.765493e+01   1.000000e-01
1.765867e+01   1.000000e-01
1.766240e+01   1.000000e-01
1.766613e+01   1.000000e-01
1.766987e+01   1.000000e-01
1.767360e+01   1.000000e-01
1.767733e+01   1.000000e-01
1.768107e+01   1.000000e-01
1.768480e+01   1.000000e-01
1.768853e+01   1.000000e-01
1.769227e+01   1.000000e-01
1.769600e+01   1.000000e-01
1.769973e+01   1.000000e-01
1.770347e+01   1.000000e-01
1.770720e+01   1.000000e-01
1.771093e+01   1.000000e-01
1.771467e+01   1.000000e-01
1.771840e+01   1.000000e-01
1.772213e+01   1.000000e-01
1.772587e+01   1.000000e-01
1.772960e+01   1.000000e-01
1.773333e+01   1.000000e-01
1.773707e+01   1.000000e-01
1.774080e+01   1.000000e-01
1.774453e+01   1.000000e-01
1.774827e+01   1.000000e-01
1.775200e+01   1.000000e-01
1.775573e+01   1.000000e-01
1.775947e+01   1.000000e-01
1.776320e+01   1.000000e-01
1.776693e+01   1.000000e-01
1.777067e+01   1.000000e-01
1.777440e+01   1.000000e-01
1.777813e+01   1.000000e-01
1.778187e+01   1.000000e-01
1.778560e+01   1.000000e-01
1.778933e+01   1.000000e-01
1.779307e+01   1.000000e-01
1.779680e+01   1.000000e-01
1.780053e+01   1.000000e-01
1.780427e+01   1.000000e-01
1.780800e+01   1.000000e-01
1.781173e+01   1.000000e-01
1.781547e+01   1.000000e-01
1.781920e+01   1.000000e-01
1.782293e+01   1.000000e-01
1.782667e+01   1.000000e-01
1.783040e+01   1.000000e-01
1.783413e+01   1.000000e-01
1.783787e+01   1.000000e-01
1.784160e+01   1.000000e-01
1.784534e+01   1.000000e-01
1.784907e+01   1.000000e-01
1.785280e+01   1.000000e-01
1.785653e+01   1.000000e-01
1.786027e+01   1.000000e-01
1.786400e+01   1.000000e-01
1.786773e+01   1.000000e-01
1.787147e+01   1.000000e-01
1.787520e+01   1.000000e-01
1.787893e+01   1.000000e-01
1.788267e+01   1.000000e-01
1.788640e+01   1.000000e-01
1.789013e+01   1.000000e-01
1.789387e+01   1.000000e-01
1.789760e+01   1.000000e-01
1.790133e+01   1.000000e-01
1.790507e+01   1.000000e-01
1.790880e+01   1.000000e-01
1.791253e+01   1.000000e-01
1.791627e+01   1.000000e-01
1.792000e+01   1.000000e-01
1.792373e+01   1.000000e-01
1.792747e+01   1.000000e-01
1.793120e+01   1.000000e-01
1.793493e+01   1.000000e-01
1.793867e+01   1.000000e-01
1.794240e+01   1.000000e-01
1.794613e+01   1.000000e-01
1.794987e+01   1.000000e-01
1.795360e+01   1.000000e-01
1.795733e+01   1.000000e-01
1.796107e+01   1.000000e-01
1.796480e+01   1.000000e-01
1.796853e+01   1.000000e-01
1.797227e+01   1.000000e-01
1.797600e+01   1.000000e-01
1.797973e+01   1.000000e-01
1.798347e+01   1.000000e-01
1.798720e+01   1.000000e-01
1.799093e+01   1.000000e-01
1.799467e+01   1.000000e-01
1.799840e+01   1.000000e-01
1.800213e+01   1.000000e-01
1.800587e+01   1.000000e-01
1.800960e+01   1.000000e-01
1.801333e+01   1.000000e-01
1.801707e+01   1.000000e-01
1.802080e+01   1.000000e-01
1.802453e+01   1.000000e-01
1.802827e+01   1.000000e-01
1.803200e+01   1.000000e-01
1.803573e+01   1.000000e-01
1.803947e+01   1.000000e-01
1.804320e+01   1.000000e-01
1.804693e+01   1.000000e-01
1.805067e+01   1.000000e-01
1.805440e+01   1.000000e-01
1.805813e+01   1.000000e-01
1.806187e+01   1.000000e-01
1.806560e+01   1.000000e-01
1.806933e+01   1.000000e-01
1.807307e+01   1.000000e-01
1.807680e+01   1.000000e-01
1.808053e+01   1.000000e-01
1.808427e+01   1.000000e-01
1.808800e+01   1.000000e-01
1.809173e+01   1.000000e-01
1.809547e+01   1.000000e-01
1.809920e+01   1.000000e-01
1.810293e+01   1.000000e-01
1.810667e+01   1.000000e-01
1.811040e+01   1.000000e-01
1.811413e+01   1.000000e-01
1.811787e+01   1.000000e-01
1.812160e+01   1.000000e-01
1.812533e+01   1.000000e-01
1.812907e+01   1.000000e-01
1.813280e+01   1.000000e-01
1.813653e+01   1.000000e-01
1.814027e+01   1.000000e-01
1.814400e+01   1.000000e-01
1.814773e+01   1.000000e-01
1.815147e+01   1.000000e-01
1.815520e+01   1.000000e-01
1.815893e+01   1.000000e-01
1.816267e+01   1.000000e-01
1.816640e+01   1.000000e-01
1.817013e+01   1.000000e-01
1.817387e+01   1.000000e-01
1.817760e+01   1.000000e-01
1.818133e+01   1.000000e-01
1.818507e+01   1.000000e-01
1.818880e+01   1.000000e-01
1.819253e+01   1.000000e-01
1.819627e+01   1.000000e-01
1.820000e+01   1.000000e-01
1.820373e+01   1.000000e-01
1.820747e+01   1.000000e-01
1.821120e+01   1.000000e-01
1.821493e+01   1.000000e-01
1.821867e+01   1.000000e-01
1.822240e+01   1.000000e-01
1.822613e+01   1.000000e-01
1.822987e+01   1.000000e-01
1.823360e+01   1.000000e-01
1.823733e+01   1.000000e-01
1.824107e+01   1.000000e-01
1.824480e+01   1.000000e-01
1.824853e+01   1.000000e-01
1.825227e+01   1.000000e-01
1.825600e+01   1.000000e-01
1.825973e+01   1.000000e-01
1.826347e+01   1.000000e-01
1.826720e+01   1.000000e-01
1.827093e+01   1.000000e-01
1.827467e+01   1.000000e-01
1.827840e+01   1.000000e-01
1.828213e+01   1.000000e-01
1.828587e+01   1.000000e-01
1.828960e+01   1.000000e-01
1.829333e+01   1.000000e-01
1.829707e+01   1.000000e-01
1.830080e+01   1.000000e-01
1.830453e+01   1.000000e-01
1.830827e+01   1.000000e-01
1.831200e+01   1.000000e-01
1.831573e+01   1.000000e-01
1.831947e+01   1.000000e-01
1.832320e+01   1.000000e-01
1.832693e+01   1.000000e-01
1.833067e+01   1.000000e-01
1.833440e+01   1.000000e-01
1.833813e+01   1.000000e-01
1.834187e+01   1.000000e-01
1.834560e+01   1.000000e-01
1.834933e+01   1.000000e-01
1.835307e+01   1.000000e-01
1.835680e+01   1.000000e-01
1.836053e+01   1.000000e-01
1.836427e+01   1.000000e-01
1.836800e+01   1.000000e-01
1.837173e+01   1.000000e-01
1.837547e+01   1.000000e-01
1.837920e+01   1.000000e-01
1.838293e+01   1.000000e-01
1.838667e+01   1.000000e-01
1.839040e+01   1.000000e-01
1.839413e+01   1.000000e-01
1.839787e+01   1.000000e-01
1.840160e+01   1.000000e-01
1.840533e+01   1.000000e-01
1.840907e+01   1.000000e-01
1.841280e+01   1.000000e-01
1.841653e+01   1.000000e-01
1.842027e+01   1.000000e-01
1.842400e+01   1.000000e-01
1.842773e+01   1.000000e-01
1.843147e+01   1.000000e-01
1.843520e+01   1.000000e-01
1.843893e+01   1.000000e-01
1.844267e+01   1.000000e-01
1.844640e+01   1.000000e-01
1.845013e+01   1.000000e-01
1.845387e+01   1.000000e-01
1.845760e+01   1.000000e-01
1.846133e+01   1.000000e-01
1.846507e+01   1.000000e-01
1.846880e+01   1.000000e-01
1.847253e+01   1.000000e-01
1.847627e+01   1.000000e-01
1.848000e+01   1.000000e-01
1.848373e+01   1.000000e-01
1.848747e+01   1.000000e-01
1.849120e+01   1.000000e-01
1.849493e+01   1.000000e-01
1.849867e+01   1.000000e-01
1.850240e+01   1.000000e-01
1.850613e+01   1.000000e-01
1.850987e+01   1.000000e-01
1.851360e+01   1.000000e-01
1.851733e+01   1.000000e-01
1.852107e+01   1.000000e-01
1.852480e+01   1.000000e-01
1.852853e+01   1.000000e-01
1.853227e+01   1.000000e-01
1.853600e+01   1.000000e-01
1.853973e+01   1.000000e-01
1.854347e+01   1.000000e-01
1.854720e+01   1.000000e-01
1.855093e+01   1.000000e-01
1.855467e+01   1.000000e-01
1.855840e+01   1.000000e-01
1.856213e+01   1.000000e-01
1.856587e+01   1.000000e-01
1.856960e+01   1.000000e-01
1.857333e+01   1.000000e-01
1.857707e+01   1.000000e-01
1.858080e+01   1.000000e-01
1.858453e+01   1.000000e-01
1.858827e+01   1.000000e-01
1.859200e+01   1.000000e-01
1.859573e+01   1.000000e-01
1.859947e+01   1.000000e-01
1.860320e+01   1.000000e-01
1.860693e+01   1.000000e-01
1.861067e+01   1.000000e-01
1.861440e+01   1.000000e-01
1.861813e+01   1.000000e-01
1.862187e+01   1.000000e-01
1.862560e+01   1.000000e-01
1.862933e+01   1.000000e-01
1.863307e+01   1.000000e-01
1.863680e+01   1.000000e-01
1.864053e+01   1.000000e-01
1.864427e+01   1.000000e-01
1.864800e+01   1.000000e-01
1.865173e+01   1.000000e-01
1.865547e+01   1.000000e-01
1.865920e+01   1.000000e-01
1.866293e+01   1.000000e-01
1.866667e+01   1.000000e-01
1.867040e+01   1.000000e-01
1.867413e+01   1.000000e-01
1.867787e+01   1.000000e-01
1.868160e+01   1.000000e-01
1.868533e+01   1.000000e-01
1.868907e+01   1.000000e-01
1.869280e+01   1.000000e-01
1.869653e+01   1.000000e-01
1.870027e+01   1.000000e-01
1.870400e+01   1.000000e-01
1.870773e+01   1.000000e-01
1.871147e+01   1.000000e-01
1.871520e+01   1.000000e-01
1.871893e+01   1.000000e-01
1.872267e+01   1.000000e-01
1.872640e+01   1.000000e-01
1.873013e+01   1.000000e-01
1.873387e+01   1.000000e-01
1.873760e+01   1.000000e-01
1.874133e+01   1.000000e-01
1.874507e+01   1.000000e-01
1.874880e+01   1.000000e-01
1.875253e+01   1.000000e-01
1.875627e+01   1.000000e-01
1.876000e+01   1.000000e-01
1.876373e+01   1.000000e-01
1.876747e+01   1.000000e-01
1.877120e+01   1.000000e-01
1.877493e+01   1.000000e-01
1.877867e+01   1.000000e-01
1.878240e+01   1.000000e-01
1.878613e+01   1.000000e-01
1.878987e+01   1.000000e-01
1.879360e+01   1.000000e-01
1.879733e+01   1.000000e-01
1.880107e+01   1.000000e-01
1.880480e+01   1.000000e-01
1.880853e+01   1.000000e-01
1.881227e+01   1.000000e-01
1.881600e+01   1.000000e-01
1.881973e+01   1.000000e-01
1.882347e+01   1.000000e-01
1.882720e+01   1.000000e-01
1.883093e+01   1.000000e-01
1.883467e+01   1.000000e-01
1.883840e+01   1.000000e-01
1.884213e+01   1.000000e-01
1.884587e+01   1.000000e-01
1.884960e+01   1.000000e-01
1.885333e+01   1.000000e-01
1.885707e+01   1.000000e-01
1.886080e+01   1.000000e-01
1.886453e+01   1.000000e-01
1.886827e+01   1.000000e-01
1.887200e+01   1.000000e-01
1.887573e+01   1.000000e-01
1.887947e+01   1.000000e-01
1.888320e+01   1.000000e-01
1.888693e+01   1.000000e-01
1.889067e+01   1.000000e-01
1.889440e+01   1.000000e-01
1.889813e+01   1.000000e-01
1.890187e+01   1.000000e-01
1.890560e+01   1.000000e-01
1.890933e+01   1.000000e-01
1.891307e+01   1.000000e-01
1.891680e+01   1.000000e-01
1.892053e+01   1.000000e-01
1.892427e+01   1.000000e-01
1.892800e+01   1.000000e-01
1.893173e+01   1.000000e-01
1.893547e+01   1.000000e-01
1.893920e+01   1.000000e-01
1.894293e+01   1.000000e-01
1.894667e+01   1.000000e-01
1.895040e+01   1.000000e-01
1.895413e+01   1.000000e-01
1.895787e+01   1.000000e-01
1.896160e+01   1.000000e-01
1.896533e+01   1.000000e-01
1.896907e+01   1.000000e-01
1.897280e+01   1.000000e-01
1.897653e+01   1.000000e-01
1.898027e+01   1.000000e-01
1.898400e+01   1.000000e-01
1.898773e+01   1.000000e-01
1.899147e+01   1.000000e-01
1.899520e+01   1.000000e-01
1.899893e+01   1.000000e-01
1.900267e+01   1.000000e-01
1.900640e+01   1.000000e-01
1.901013e+01   1.000000e-01
1.901387e+01   1.000000e-01
1.901760e+01   1.000000e-01
1.902133e+01   1.000000e-01
1.902507e+01   1.000000e-01
1.902880e+01   1.000000e-01
1.903253e+01   1.000000e-01
1.903627e+01   1.000000e-01
1.904000e+01   1.000000e-01
1.904373e+01   1.000000e-01
1.904747e+01   1.000000e-01
1.905120e+01   1.000000e-01
1.905493e+01   1.000000e-01
1.905867e+01   1.000000e-01
1.906240e+01   1.000000e-01
1.906613e+01   1.000000e-01
1.906987e+01   1.000000e-01
1.907360e+01   1.000000e-01
1.907733e+01   1.000000e-01
1.908107e+01   1.000000e-01
1.908480e+01   1.000000e-01
1.908853e+01   1.000000e-01
1.909227e+01   1.000000e-01
1.909600e+01   1.000000e-01
1.909973e+01   1.000000e-01
1.910347e+01   1.000000e-01
1.910720e+01   1.000000e-01
1.911093e+01   1.000000e-01
1.911467e+01   1.000000e-01
1.911840e+01   1.000000e-01
1.912213e+01   1.000000e-01
1.912587e+01   1.000000e-01
1.912960e+01   1.000000e-01
1.913333e+01   1.000000e-01
1.913707e+01   1.000000e-01
1.914080e+01   1.000000e-01
1.914453e+01   1.000000e-01
1.914827e+01   1.000000e-01
1.915200e+01   1.000000e-01
1.915573e+01   1.000000e-01
1.915947e+01   1.000000e-01
1.916320e+01   1.000000e-01
1.916693e+01   1.000000e-01
1.917067e+01   1.000000e-01
1.917440e+01   1.000000e-01
1.917813e+01   1.000000e-01
1.918187e+01   1.000000e-01
1.918560e+01   1.000000e-01
1.918933e+01   1.000000e-01
1.919307e+01   1.000000e-01
1.919680e+01   1.000000e-01
1.920053e+01   1.000000e-01
1.920427e+01   1.000000e-01
1.920800e+01   1.000000e-01
1.921173e+01   1.000000e-01
1.921547e+01   1.000000e-01
1.921920e+01   1.000000e-01
1.922293e+01   1.000000e-01
1.922667e+01   1.000000e-01
1.923040e+01   1.000000e-01
1.923413e+01   1.000000e-01
1.923787e+01   1.000000e-01
1.924160e+01   1.000000e-01
1.924533e+01   1.000000e-01
1.924907e+01   1.000000e-01
1.925280e+01   1.000000e-01
1.925653e+01   1.000000e-01
1.926027e+01   1.000000e-01
1.926400e+01   1.000000e-01
1.926773e+01   1.000000e-01
1.927147e+01   1.000000e-01
1.927520e+01   1.000000e-01
1.927893e+01   1.000000e-01
1.928267e+01   1.000000e-01
1.928640e+01   1.000000e-01
1.929013e+01   1.000000e-01
1.929387e+01   1.000000e-01
1.929760e+01   1.000000e-01
1.930133e+01   1.000000e-01
1.930507e+01   1.000000e-01
1.930880e+01   1.000000e-01
1.931253e+01   1.000000e-01
1.931627e+01   1.000000e-01
1.932000e+01   1.000000e-01
1.932373e+01   1.000000e-01
1.932747e+01   1.000000e-01
1.933120e+01   1.000000e-01
1.933493e+01   1.000000e-01
1.933867e+01   1.000000e-01
1.934240e+01   1.000000e-01
1.934613e+01   1.000000e-01
1.934987e+01   1.000000e-01
1.935360e+01   1.000000e-01
1.935733e+01   1.000000e-01
1.936107e+01   1.000000e-01
1.936480e+01   1.000000e-01
1.936853e+01   1.000000e-01
1.937227e+01   1.000000e-01
1.937600e+01   1.000000e-01
1.937973e+01   1.000000e-01
1.938347e+01   1.000000e-01
1.938720e+01   1.000000e-01
1.939093e+01   1.000000e-01
1.939467e+01   1.000000e-01
1.939840e+01   1.000000e-01
1.940213e+01   1.000000e-01
1.940587e+01   1.000000e-01
1.940960e+01   1.000000e-01
1.941333e+01   1.000000e-01
1.941707e+01   1.000000e-01
1.942080e+01   1.000000e-01
1.942453e+01   1.000000e-01
1.942827e+01   1.000000e-01
1.943200e+01   1.000000e-01
1.943573e+01   1.000000e-01
1.943947e+01   1.000000e-01
1.944320e+01   1.000000e-01
1.944693e+01   1.000000e-01
1.945067e+01   5.000000e-02
1.945440e+01   5.000000e-02
1.945813e+01   5.000000e-02
1.946187e+01   5.000000e-02
1.946560e+01   5.000000e-02
1.946933e+01   5.000000e-02
1.947307e+01   5.000000e-02
1.947680e+01   5.000000e-02
1.948053e+01   5.000000e-02
1.948427e+01   5.000000e-02
1.948800e+01   5.000000e-02
1.949173e+01   5.000000e-02
1.949547e+01   5.000000e-02
1.949920e+01   5.000000e-02
1.950293e+01   5.000000e-02
1.950667e+01   5.000000e-02
1.951040e+01   5.000000e-02
1.951413e+01   5.000000e-02
1.951787e+01   5.000000e-02
1.952160e+01   5.000000e-02
1.952533e+01   5.000000e-02
1.952907e+01   5.000000e-02
1.953280e+01   5.000000e-02
1.953653e+01   5.000000e-02
1.954027e+01   5.000000e-02
1.954400e+01   5.000000e-02
1.954773e+01   5.000000e-02
1.955147e+01   5.000000e-02
1.955520e+01   5.000000e-02
1.955893e+01   5.000000e-02
1.956267e+01   5.000000e-02
1.956640e+01   5.000000e-02
1.957013e+01   5.000000e-02
1.957387e+01   5.000000e-02
1.957760e+01   5.000000e-02
1.958133e+01   5.000000e-02
1.958507e+01   5.000000e-02
1.958880e+01   5.000000e-02
1.959253e+01   5.000000e-02
1.959627e+01   5.000000e-02
1.960000e+01   5.000000e-02
1.960373e+01   5.000000e-02
1.960747e+01   5.000000e-02
1.961120e+01   5.000000e-02
1.961493e+01   5.000000e-02
1.961867e+01   5.000000e-02
1.962240e+01   5.000000e-02
1.962613e+01   5.000000e-02
1.962987e+01   5.000000e-02
1.963360e+01   5.000000e-02
1.963733e+01   5.000000e-02
1.964107e+01   5.000000e-02
1.964480e+01   5.000000e-02
1.964853e+01   5.000000e-02
1.965227e+01   5.000000e-02
1.965600e+01   5.000000e-02
1.965973e+01   5.000000e-02
1.966347e+01   5.000000e-02
1.966720e+01   5.000000e-02
1.967093e+01   5.000000e-02
1.967467e+01   5.000000e-02
1.967840e+01   5.000000e-02
1.968213e+01   5.000000e-02
1.968587e+01   5.000000e-02
1.968960e+01   5.000000e-02
1.969333e+01   5.000000e-02
1.969707e+01   5.000000e-02
1.970080e+01   5.000000e-02
1.970453e+01   5.000000e-02
1.970827e+01   5.000000e-02
1.971200e+01   5.000000e-02
1.971573e+01   5.000000e-02
1.971947e+01   5.000000e-02
1.972320e+01   5.000000e-02
1.972693e+01   5.000000e-02
1.973067e+01   5.000000e-02
1.973440e+01   5.000000e-02
1.973813e+01   5.000000e-02
1.974187e+01   5.000000e-02
1.974560e+01   5.000000e-02
1.974933e+01   5.000000e-02
1.975307e+01   5.000000e-02
1.975680e+01   5.000000e-02
1.976053e+01   5.000000e-02
1.976427e+01   5.000000e-02
1.976800e+01   5.000000e-02
1.977173e+01   5.000000e-02
1.977547e+01   5.000000e-02
1.977920e+01   5.000000e-02
1.978293e+01   5.000000e-02
1.978667e+01   5.000000e-02
1.979040e+01   5.000000e-02
1.979413e+01   5.000000e-02
1.979787e+01   5.000000e-02
1.980160e+01   5.000000e-02
1.980533e+01   5.000000e-02
1.980907e+01   5.000000e-02
1.981280e+01   5.000000e-02
1.981653e+01   5.000000e-02
1.982027e+01   5.000000e-02
1.982400e+01   5.000000e-02
1.982773e+01   5.000000e-02
1.983147e+01   5.000000e-02
1.983520e+01   5.000000e-02
1.983893e+01   5.000000e-02
1.984267e+01   5.000000e-02
1.984640e+01   5.000000e-02
1.985013e+01   5.000000e-02
1.985387e+01   5.000000e-02
1.985760e+01   5.000000e-02
1.986133e+01   5.000000e-02
1.986507e+01   5.000000e-02
1.986880e+01   5.000000e-02
1.987253e+01   5.000000e-02
1.987627e+01   5.000000e-02
1.988000e+01   5.000000e-02
1.988373e+01   5.000000e-02
1.988747e+01   5.000000e-02
1.989120e+01   5.000000e-02
1.989493e+01   5.000000e-02
1.989867e+01   5.000000e-02
1.990240e+01   5.000000e-02
1.990613e+01   5.000000e-02
1.990987e+01   5.000000e-02
1.991360e+01   5.000000e-02
1.991733e+01   5.000000e-02
1.992107e+01   5.000000e-02
1.992480e+01   5.000000e-02
1.992853e+01   5.000000e-02
1.993227e+01   5.000000e-02
1.993600e+01   5.000000e-02
1.993973e+01   5.000000e-02
1.994347e+01   5.000000e-02
1.994720e+01   5.000000e-02
1.995093e+01   5.000000e-02
1.995467e+01   5.000000e-02
1.995840e+01   5.000000e-02
1.996213e+01   5.000000e-02
1.996587e+01   5.000000e-02
1.996960e+01   5.000000e-02
1.997333e+01   5.000000e-02
1.997707e+01   5.000000e-02
1.998080e+01   5.000000e-02
1.998453e+01   5.000000e-02
1.998827e+01   5.000000e-02
1.999200e+01   5.000000e-02
1.999573e+01   5.000000e-02
1.999947e+01   5.000000e-02
2.000320e+01   5.000000e-02
2.000693e+01   5.000000e-02
2.001067e+01   5.000000e-02
2.001440e+01   5.000000e-02
2.001813e+01   5.000000e-02
2.002187e+01   5.000000e-02
2.002560e+01   5.000000e-02
2.002933e+01   5.000000e-02
2.003307e+01   5.000000e-02
2.003680e+01   5.000000e-02
2.004053e+01   5.000000e-02
2.004427e+01   5.000000e-02
2.004800e+01   5.000000e-02
2.005173e+01   5.000000e-02
2.005547e+01   5.000000e-02
2.005920e+01   5.000000e-02
2.006293e+01   5.000000e-02
2.006667e+01   5.000000e-02
2.007040e+01   5.000000e-02
2.007413e+01   5.000000e-02
2.007787e+01   5.000000e-02
2.008160e+01   5.000000e-02
2.008533e+01   5.000000e-02
2.008907e+01   5.000000e-02
2.009280e+01   5.000000e-02
2.009653e+01   5.000000e-02
2.010027e+01   5.000000e-02
2.010400e+01   5.000000e-02
2.010773e+01   5.000000e-02
2.011147e+01   5.000000e-02
2.011520e+01   5.000000e-02
2.011893e+01   5.000000e-02
2.012267e+01   5.000000e-02
2.012640e+01   5.000000e-02
2.013013e+01   5.000000e-02
2.013387e+01   5.000000e-02
2.013760e+01   5.000000e-02
2.014133e+01   5.000000e-02
2.014507e+01   5.000000e-02
2.014880e+01   5.000000e-02
2.015253e+01   5.000000e-02
2.015627e+01   5.000000e-02
2.016000e+01   5.000000e-02
2.016373e+01   5.000000e-02
2.016747e+01   5.000000e-02
2.017120e+01   5.000000e-02
2.017493e+01   5.000000e-02
2.017867e+01   5.000000e-02
2.018240e+01   5.000000e-02
2.018613e+01   5.000000e-02
2.018987e+01   5.000000e-02
2.019360e+01   5.000000e-02
2.019733e+01   5.000000e-02
2.020107e+01   5.000000e-02
2.020480e+01   5.000000e-02
2.020853e+01   5.000000e-02
2.021227e+01   5.000000e-02
2.021600e+01   5.000000e-02
2.021973e+01   5.000000e-02
2.022347e+01   5.000000e-02
2.022720e+01   5.000000e-02
2.023093e+01   5.000000e-02
2.023467e+01   5.000000e-02
2.023840e+01   5.000000e-02
2.024213e+01   5.000000e-02
2.024587e+01   5.000000e-02
2.024960e+01   5.000000e-02
2.025333e+01   5.000000e-02
2.025707e+01   5.000000e-02
2.026080e+01   5.000000e-02
2.026453e+01   5.000000e-02
2.026827e+01   5.000000e-02
2.027200e+01   5.000000e-02
2.027573e+01   5.000000e-02
2.027947e+01   5.000000e-02
2.028320e+01   5.000000e-02
2.028693e+01   5.000000e-02
2.029067e+01   5.000000e-02
2.029440e+01   5.000000e-02
2.029813e+01   5.000000e-02
2.030187e+01   5.000000e-02
2.030560e+01   5.000000e-02
2.030933e+01   5.000000e-02
2.031307e+01   5.000000e-02
2.031680e+01   5.000000e-02
2.032053e+01   5.000000e-02
2.032427e+01   5.000000e-02
2.032800e+01   5.000000e-02
2.033173e+01   5.000000e-02
2.033547e+01   5.000000e-02
2.033920e+01   5.000000e-02
2.034293e+01   5.000000e-02
2.034667e+01   5.000000e-02
2.035040e+01   5.000000e-02
2.035413e+01   5.000000e-02
2.035787e+01   5.000000e-02
2.036160e+01   5.000000e-02
2.036533e+01   5.000000e-02
2.036907e+01   5.000000e-02
2.037280e+01   5.000000e-02
2.037653e+01   5.000000e-02
2.038027e+01   5.000000e-02
2.038400e+01   5.000000e-02
2.038773e+01   5.000000e-02
2.039147e+01   5.000000e-02
2.039520e+01   5.000000e-02
2.039893e+01   5.000000e-02
2.040267e+01   5.000000e-02
2.040640e+01   5.000000e-02
2.041013e+01   5.000000e-02
2.041387e+01   5.000000e-02
2.041760e+01   5.000000e-02
2.042133e+01   5.000000e-02
2.042507e+01   5.000000e-02
2.042880e+01   5.000000e-02
2.043253e+01   5.000000e-02
2.043627e+01   5.000000e-02
2.044000e+01   5.000000e-02
2.044373e+01   5.000000e-02
2.044747e+01   5.000000e-02
2.045120e+01   5.000000e-02
2.045493e+01   5.000000e-02
2.045867e+01   5.000000e-02
2.046240e+01   5.000000e-02
2.046613e+01   5.000000e-02
2.046987e+01   5.000000e-02
2.047360e+01   5.000000e-02
2.047733e+01   5.000000e-02
2.048107e+01   5.000000e-02
2.048480e+01   5.000000e-02
2.048853e+01   5.000000e-02
2.049227e+01   5.000000e-02
2.049600e+01   5.000000e-02
2.049973e+01   5.000000e-02
2.050347e+01   5.000000e-02
2.050720e+01   5.000000e-02
2.051093e+01   5.000000e-02
2.051467e+01   5.000000e-02
2.051840e+01   5.000000e-02
2.052213e+01   5.000000e-02
2.052587e+01   5.000000e-02
2.052960e+01   5.000000e-02
2.053333e+01   5.000000e-02
2.053707e+01   5.000000e-02
2.054080e+01   5.000000e-02
2.054453e+01   5.000000e-02
2.054827e+01   5.000000e-02
2.055200e+01   5.000000e-02
2.055573e+01   5.000000e-02
2.055947e+01   5.000000e-02
2.056320e+01   5.000000e-02
2.056693e+01   5.000000e-02
2.057067e+01   5.000000e-02
2.057440e+01   5.000000e-02
2.057813e+01   5.000000e-02
2.058187e+01   5.000000e-02
2.058560e+01   5.000000e-02
2.058933e+01   5.000000e-02
2.059307e+01   5.000000e-02
2.059680e+01   5.000000e-02
2.060053e+01   5.000000e-02
2.060427e+01   5.000000e-02
2.060800e+01   5.000000e-02
2.061173e+01   5.000000e-02
2.061547e+01   5.000000e-02
2.061920e+01   5.000000e-02
2.062293e+01   5.000000e-02
2.062667e+01   5.000000e-02
2.063040e+01   5.000000e-02
2.063413e+01   5.000000e-02
2.063787e+01   5.000000e-02
2.064160e+01   5.000000e-02
2.064533e+01   5.000000e-02
2.064907e+01   5.000000e-02
2.065280e+01   5.000000e-02
2.065653e+01   5.000000e-02
2.066027e+01   5.000000e-02
2.066400e+01   5.000000e-02
2.066773e+01   5.000000e-02
2.067147e+01   5.000000e-02
2.067520e+01   5.000000e-02
2.067893e+01   5.000000e-02
2.068267e+01   5.000000e-02
2.068640e+01   5.000000e-02
2.069013e+01   5.000000e-02
2.069387e+01   5.000000e-02
2.069760e+01   5.000000e-02
2.070133e+01   5.000000e-02
2.070507e+01   5.000000e-02
2.070880e+01   5.000000e-02
2.071253e+01   5.000000e-02
2.071627e+01   5.000000e-02
2.072000e+01   5.000000e-02
2.072373e+01   5.000000e-02
2.072747e+01   5.000000e-02
2.073120e+01   5.000000e-02
2.073493e+01   5.000000e-02
2.073867e+01   5.000000e-02
2.074240e+01   5.000000e-02
2.074613e+01   5.000000e-02
2.074987e+01   5.000000e-02
2.075360e+01   5.000000e-02
2.075733e+01   5.000000e-02
2.076107e+01   5.000000e-02
2.076480e+01   5.000000e-02
2.076853e+01   5.000000e-02
2.077227e+01   5.000000e-02
2.077600e+01   5.000000e-02
2.077973e+01   5.000000e-02
2.078347e+01   5.000000e-02
2.078720e+01   5.000000e-02
2.079093e+01   5.000000e-02
2.079467e+01   5.000000e-02
2.079840e+01   5.000000e-02
2.080213e+01   5.000000e-02
2.080587e+01   5.000000e-02
2.080960e+01   5.000000e-02
2.081333e+01   5.000000e-02
2.081707e+01   5.000000e-02
2.082080e+01   5.000000e-02
2.082453e+01   5.000000e-02
2.082827e+01   5.000000e-02
2.083200e+01   5.000000e-02
2.083573e+01   5.000000e-02
2.083947e+01   5.000000e-02
2.084320e+01   5.000000e-02
2.084693e+01   5.000000e-02
2.085067e+01   5.000000e-02
2.085440e+01   5.000000e-02
2.085813e+01   5.000000e-02
2.086187e+01   5.000000e-02
2.086560e+01   5.000000e-02
2.086933e+01   5.000000e-02
2.087307e+01   5.000000e-02
2.087680e+01   5.000000e-02
2.088053e+01   5.000000e-02
2.088427e+01   5.000000e-02
2.088800e+01   5.000000e-02
2.089173e+01   5.000000e-02
2.089547e+01   5.000000e-02
2.089920e+01   5.000000e-02
2.090293e+01   5.000000e-02
2.090667e+01   5.000000e-02
2.091040e+01   5.000000e-02
2.091413e+01   5.000000e-02
2.091787e+01   5.000000e-02
2.092160e+01   5.000000e-02
2.092533e+01   5.000000e-02
2.092907e+01   5.000000e-02
2.093280e+01   5.000000e-02
2.093653e+01   5.000000e-02
2.094027e+01   5.000000e-02
2.094400e+01   5.000000e-02
2.094773e+01   5.000000e-02
2.095147e+01   5.000000e-02
2.095520e+01   5.000000e-02
2.095893e+01   5.000000e-02
2.096267e+01   5.000000e-02
2.096640e+01   5.000000e-02
2.097013e+01   5.000000e-02
2.097387e+01   5.000000e-02
2.097760e+01   5.000000e-02
2.098133e+01   5.000000e-02
2.098507e+01   5.000000e-02
2.098880e+01   5.000000e-02
2.099253e+01   5.000000e-02
2.099627e+01   5.000000e-02
2.100000e+01   5.000000e-02
2.100373e+01   5.000000e-02
2.100747e+01   5.000000e-02
2.101120e+01   5.000000e-02
2.101493e+01   5.000000e-02
2.101867e+01   5.000000e-02
2.102240e+01   5.000000e-02
2.102613e+01   5.000000e-02
2.102987e+01   5.000000e-02
2.103360e+01   5.000000e-02
2.103733e+01   5.000000e-02
2.104107e+01   5.000000e-02
2.104480e+01   5.000000e-02
2.104853e+01   5.000000e-02
2.105227e+01   5.000000e-02
2.105600e+01   5.000000e-02
2.105973e+01   5.000000e-02
2.106347e+01   5.000000e-02
2.106720e+01   5.000000e-02
2.107093e+01   5.000000e-02
2.107467e+01   5.000000e-02
2.107840e+01   5.000000e-02
2.108213e+01   5.000000e-02
2.108587e+01   5.000000e-02
2.108960e+01   5.000000e-02
2.109333e+01   5.000000e-02
2.109707e+01   5.000000e-02
2.110080e+01   5.000000e-02
2.110453e+01   5.000000e-02
2.110827e+01   5.000000e-02
2.111200e+01   5.000000e-02
2.111573e+01   5.000000e-02
2.111947e+01   5.000000e-02
2.112320e+01   5.000000e-02
2.112693e+01   5.000000e-02
2.113067e+01   5.000000e-02
2.113440e+01   5.000000e-02
2.113813e+01   5.000000e-02
2.114187e+01   5.000000e-02
2.114560e+01   5.000000e-02
2.114933e+01   5.000000e-02
2.115307e+01   5.000000e-02
2.115680e+01   5.000000e-02
2.116053e+01   5.000000e-02
2.116427e+01   5.000000e-02
2.116800e+01   5.000000e-02
2.117173e+01   5.000000e-02
2.117547e+01   5.000000e-02
2.117920e+01   5.000000e-02
2.118293e+01   5.000000e-02
2.118667e+01   5.000000e-02
2.119040e+01   5.000000e-02
2.119413e+01   5.000000e-02
2.119787e+01   5.000000e-02
2.120160e+01   5.000000e-02
2.120533e+01   5.000000e-02
2.120907e+01   5.000000e-02
2.121280e+01   5.000000e-02
2.121653e+01   5.000000e-02
2.122027e+01   5.000000e-02
2.122400e+01   5.000000e-02
2.122773e+01   5.000000e-02
2.123147e+01   5.000000e-02
2.123520e+01   5.000000e-02
2.123893e+01   5.000000e-02
2.124267e+01   5.000000e-02
2.124640e+01   5.000000e-02
2.125013e+01   5.000000e-02
2.125387e+01   5.000000e-02
2.125760e+01   5.000000e-02
2.126133e+01   5.000000e-02
2.126507e+01   5.000000e-02
2.126880e+01   5.000000e-02
2.127253e+01   5.000000e-02
2.127627e+01   5.000000e-02
2.128000e+01   5.000000e-02
2.128373e+01   5.000000e-02
2.128747e+01   5.000000e-02
2.129120e+01   5.000000e-02
2.129493e+01   5.000000e-02
2.129867e+01   5.000000e-02
2.130240e+01   5.000000e-02
2.130613e+01   5.000000e-02
2.130987e+01   5.000000e-02
2.131360e+01   5.000000e-02
2.131733e+01   5.000000e-02
2.132107e+01   5.000000e-02
2.132480e+01   5.000000e-02
2.132853e+01   5.000000e-02
2.133227e+01   5.000000e-02
2.133600e+01   5.000000e-02
2.133973e+01   5.000000e-02
2.134347e+01   5.000000e-02
2.134720e+01   5.000000e-02
2.135093e+01   5.000000e-02
2.135467e+01   5.000000e-02
2.135840e+01   5.000000e-02
2.136213e+01   5.000000e-02
2.136587e+01   5.000000e-02
2.136960e+01   5.000000e-02
2.137333e+01   5.000000e-02
2.137707e+01   5.000000e-02
2.138080e+01   5.000000e-02
2.138453e+01   5.000000e-02
2.138827e+01   5.000000e-02
2.139200e+01   5.000000e-02
2.139573e+01   5.000000e-02
2.139947e+01   5.000000e-02
2.140320e+01   5.000000e-02
2.140693e+01   5.000000e-02
2.141067e+01   5.000000e-02
2.141440e+01   5.000000e-02
2.141813e+01   5.000000e-02
2.142187e+01   5.000000e-02
2.142560e+01   5.000000e-02
2.142933e+01   5.000000e-02
2.143307e+01   5.000000e-02
2.143680e+01   5.000000e-02
2.144053e+01   5.000000e-02
2.144427e+01   5.000000e-02
2.144800e+01   5.000000e-02
2.145173e+01   5.000000e-02
2.145547e+01   5.000000e-02
2.145920e+01   5.000000e-02
2.146293e+01   5.000000e-02
2.146667e+01   5.000000e-02
2.147040e+01   5.000000e-02
2.147413e+01   5.000000e-02
2.147787e+01   5.000000e-02
2.148160e+01   5.000000e-02
2.148533e+01   5.000000e-02
2.148907e+01   5.000000e-02
2.149280e+01   5.000000e-02
2.149653e+01   5.000000e-02
2.150027e+01   5.000000e-02
2.150400e+01   5.000000e-02
2.150773e+01   5.000000e-02
2.151147e+01   5.000000e-02
2.151520e+01   5.000000e-02
2.151893e+01   5.000000e-02
2.152267e+01   5.000000e-02
2.152640e+01   5.000000e-02
2.153013e+01   5.000000e-02
2.153387e+01   5.000000e-02
2.153760e+01   5.000000e-02
2.154133e+01   5.000000e-02
2.154507e+01   5.000000e-02
2.154880e+01   5.000000e-02
2.155253e+01   5.000000e-02
2.155627e+01   5.000000e-02
2.156000e+01   5.000000e-02
2.156373e+01   5.000000e-02
2.156747e+01   5.000000e-02
2.157120e+01   5.000000e-02
2.157493e+01   5.000000e-02
2.157867e+01   5.000000e-02
2.158240e+01   5.000000e-02
2.158613e+01   5.000000e-02
2.158987e+01   5.000000e-02
2.159360e+01   5.000000e-02
2.159733e+01   5.000000e-02
2.160107e+01   5.000000e-02
2.160480e+01   5.000000e-02
2.160853e+01   5.000000e-02
2.161227e+01   5.000000e-02
2.161600e+01   5.000000e-02
2.161973e+01   5.000000e-02
2.162347e+01   5.000000e-02
2.162720e+01   5.000000e-02
2.163093e+01   5.000000e-02
2.163467e+01   5.000000e-02
2.163840e+01   5.000000e-02
2.164213e+01   5.000000e-02
2.164587e+01   5.000000e-02
2.164960e+01   5.000000e-02
2.165333e+01   5.000000e-02
2.165707e+01   5.000000e-02
2.166080e+01   5.000000e-02
2.166453e+01   5.000000e-02
2.166827e+01   5.000000e-02
2.167200e+01   5.000000e-02
2.167573e+01   5.000000e-02
2.167947e+01   5.000000e-02
2.168320e+01   5.000000e-02
2.168693e+01   5.000000e-02
2.169067e+01   5.000000e-02
2.169440e+01   5.000000e-02
2.169813e+01   5.000000e-02
2.170187e+01   5.000000e-02
2.170560e+01   5.000000e-02
2.170933e+01   5.000000e-02
2.171307e+01   5.000000e-02
2.171680e+01   5.000000e-02
2.172053e+01   5.000000e-02
2.172427e+01   5.000000e-02
2.172800e+01   5.000000e-02
2.173173e+01   5.000000e-02
2.173547e+01   5.000000e-02
2.173920e+01   5.000000e-02
2.174293e+01   5.000000e-02
2.174667e+01   5.000000e-02
2.175040e+01   5.000000e-02
2.175413e+01   5.000000e-02
2.175787e+01   5.000000e-02
2.176160e+01   5.000000e-02
2.176533e+01   5.000000e-02
2.176907e+01   5.000000e-02
2.177280e+01   5.000000e-02
2.177653e+01   5.000000e-02
2.178027e+01   5.000000e-02
2.178400e+01   5.000000e-02
2.178773e+01   5.000000e-02
2.179147e+01   5.000000e-02
2.179520e+01   5.000000e-02
2.179893e+01   5.000000e-02
2.180267e+01   5.000000e-02
2.180640e+01   5.000000e-02
2.181013e+01   5.000000e-02
2.181387e+01   5.000000e-02
2.181760e+01   5.000000e-02
2.182133e+01   5.000000e-02
2.182507e+01   5.000000e-02
2.182880e+01   5.000000e-02
2.183253e+01   5.000000e-02
2.183627e+01   5.000000e-02
2.184000e+01   5.000000e-02
2.184373e+01   5.000000e-02
2.184747e+01   5.000000e-02
2.185120e+01   5.000000e-02
2.185493e+01   5.000000e-02
2.185867e+01   5.000000e-02
2.186240e+01   5.000000e-02
2.186613e+01   5.000000e-02
2.186987e+01   5.000000e-02
2.187360e+01   5.000000e-02
2.187733e+01   5.000000e-02
2.188107e+01   5.000000e-02
2.188480e+01   5.000000e-02
2.188853e+01   5.000000e-02
2.189227e+01   5.000000e-02
2.189600e+01   5.000000e-02
2.189973e+01   5.000000e-02
2.190347e+01   5.000000e-02
2.190720e+01   5.000000e-02
2.191093e+01   5.000000e-02
2.191467e+01   5.000000e-02
2.191840e+01   5.000000e-02
2.192213e+01   5.000000e-02
2.192587e+01   5.000000e-02
2.192960e+01   5.000000e-02
2.193333e+01   5.000000e-02
2.193707e+01   5.000000e-02
2.194080e+01   5.000000e-02
2.194453e+01   5.000000e-02
2.194827e+01   5.000000e-02
2.195200e+01   5.000000e-02
2.195573e+01   5.000000e-02
2.195947e+01   5.000000e-02
2.196320e+01   5.000000e-02
2.196693e+01   5.000000e-02
2.197067e+01   5.000000e-02
2.197440e+01   5.000000e-02
2.197813e+01   5.000000e-02
2.198187e+01   5.000000e-02
2.198560e+01   5.000000e-02
2.198933e+01   5.000000e-02
2.199307e+01   5.000000e-02
2.199680e+01   5.000000e-02
2.200053e+01   5.000000e-02
2.200427e+01   5.000000e-02
2.200800e+01   5.000000e-02
2.201174e+01   5.000000e-02
2.201547e+01   5.000000e-02
2.201920e+01   5.000000e-02
2.202294e+01   5.000000e-02
2.202667e+01   5.000000e-02
2.203040e+01   5.000000e-02
2.203414e+01   5.000000e-02
2.203787e+01   5.000000e-02
2.204160e+01   5.000000e-02
2.204534e+01   5.000000e-02
2.204907e+01   5.000000e-02
2.205280e+01   5.000000e-02
2.205654e+01   5.000000e-02
2.206027e+01   5.000000e-02
2.206400e+01   5.000000e-02
2.206774e+01   5.000000e-02
2.207147e+01   5.000000e-02
2.207520e+01   5.000000e-02
2.207894e+01   5.000000e-02
2.208267e+01   5.000000e-02
2.208640e+01   5.000000e-02
2.209014e+01   5.000000e-02
2.209387e+01   5.000000e-02
2.209760e+01   5.000000e-02
2.210134e+01   5.000000e-02
2.210507e+01   5.000000e-02
2.210880e+01   5.000000e-02
2.211254e+01   5.000000e-02
2.211627e+01   5.000000e-02
2.212000e+01   5.000000e-02
2.212374e+01   5.000000e-02
2.212747e+01   5.000000e-02
2.213120e+01   5.000000e-02
2.213494e+01   5.000000e-02
2.213867e+01   5.000000e-02
2.214240e+01   5.000000e-02
2.214614e+01   5.000000e-02
2.214987e+01   5.000000e-02
2.215360e+01   5.000000e-02
2.215734e+01   5.000000e-02
2.216107e+01   5.000000e-02
2.216480e+01   5.000000e-02
2.216854e+01   5.000000e-02
2.217227e+01   5.000000e-02
2.217600e+01   5.000000e-02
2.217974e+01   5.000000e-02
2.218347e+01   5.000000e-02
2.218720e+01   5.000000e-02
2.219094e+01   5.000000e-02
2.219467e+01   5.000000e-02
2.219840e+01   5.000000e-02
2.220214e+01   5.000000e-02
2.220587e+01   5.000000e-02
2.220960e+01   5.000000e-02
2.221334e+01   5.000000e-02
2.221707e+01   5.000000e-02
2.222080e+01   5.000000e-02
2.222453e+01   5.000000e-02
2.222827e+01   5.000000e-02
2.223200e+01   5.000000e-02
2.223573e+01   5.000000e-02
2.223947e+01   5.000000e-02
2.224320e+01   5.000000e-02
2.224693e+01   5.000000e-02
2.225067e+01   5.000000e-02
2.225440e+01   5.000000e-02
2.225813e+01   5.000000e-02
2.226187e+01   5.000000e-02
2.226560e+01   5.000000e-02
2.226933e+01   5.000000e-02
2.227307e+01   5.000000e-02
2.227680e+01   5.000000e-02
2.228053e+01   5.000000e-02
2.228427e+01   5.000000e-02
2.228800e+01   5.000000e-02
2.229173e+01   5.000000e-02
2.229547e+01   5.000000e-02
2.229920e+01   5.000000e-02
2.230293e+01   5.000000e-02
2.230667e+01   5.000000e-02
2.231040e+01   5.000000e-02
2.231413e+01   5.000000e-02
2.231787e+01   5.000000e-02
2.232160e+01   5.000000e-02
2.232533e+01   5.000000e-02
2.232907e+01   5.000000e-02
2.233280e+01   5.000000e-02
2.233653e+01   5.000000e-02
2.234027e+01   5.000000e-02
2.234400e+01   5.000000e-02
2.234773e+01   5.000000e-02
2.235147e+01   5.000000e-02
2.235520e+01   5.000000e-02
2.235893e+01   5.000000e-02
2.236267e+01   5.000000e-02
2.236640e+01   5.000000e-02
2.237013e+01   5.000000e-02
2.237387e+01   5.000000e-02
2.237760e+01   5.000000e-02
2.238133e+01   5.000000e-02
2.238507e+01   5.000000e-02
2.238880e+01   5.000000e-02
2.239253e+01   5.000000e-02
2.239627e+01   5.000000e-02
2.240000e+01   5.000000e-02
2.240373e+01   5.000000e-02
2.240747e+01   5.000000e-02
2.241120e+01   5.000000e-02
2.241493e+01   5.000000e-02
2.241867e+01   5.000000e-02
2.242240e+01   5.000000e-02
2.242613e+01   5.000000e-02
2.242987e+01   5.000000e-02
2.243360e+01   5.000000e-02
2.243733e+01   5.000000e-02
2.244107e+01   5.000000e-02
2.244480e+01   5.000000e-02
2.244853e+01   5.000000e-02
2.245227e+01   5.000000e-02
2.245600e+01   5.000000e-02
2.245973e+01   5.000000e-02
2.246347e+01   5.000000e-02
2.246720e+01   5.000000e-02
2.247093e+01   5.000000e-02
2.247467e+01   5.000000e-02
2.247840e+01   5.000000e-02
2.248214e+01   5.000000e-02
2.248587e+01   5.000000e-02
2.248960e+01   5.000000e-02
2.249334e+01   5.000000e-02
2.249707e+01   5.000000e-02
2.250080e+01   5.000000e-02
2.250454e+01   5.000000e-02
2.250827e+01   5.000000e-02
2.251200e+01   5.000000e-02
2.251574e+01   5.000000e-02
2.251947e+01   5.000000e-02
2.252320e+01   5.000000e-02
2.252694e+01   5.000000e-02
2.253067e+01   5.000000e-02
2.253440e+01   5.000000e-02
2.253814e+01   5.000000e-02
2.254187e+01   5.000000e-02
2.254560e+01   5.000000e-02
2.254934e+01   5.000000e-02
2.255307e+01   5.000000e-02
2.255680e+01   5.000000e-02

